Fast Low-Rank Kernel Matrix Factorization through Skeletonized Interpolation

Integral equations are commonly encountered when solving complex physical problems. Their discretization leads to a dense kernel matrix that is block or hierarchically low-rank. This paper proposes a new way to build a low-rank factorization of those low-rank blocks at a nearly optimal cost of $\mathcal{O}(nr)$ for a $n \times n$ block submatrix of rank r. This is done by first sampling the kernel function at new interpolation points, then selecting a subset of those using a CUR decomposition and finally using this reduced set of points as pivots for a RRLU-type factorization. We also explain how this implicitly builds an optimal interpolation basis for the Kernel under consideration. We show the asymptotic convergence of the algorithm, explain his stability and demonstrate on numerical examples that it performs very well in practice, allowing to obtain rank nearly equal to the optimal rank at a fraction of the cost of the naive algorithm.

==> figs/Lag4_X.dat <==
x   Shat   Spoly
-1	0.12108818857724468	0.013238769117816185
-0.998	0.0937501776546684	0.010303700885404443
-0.996	0.06820637068315961	0.007535695919748231
-0.994	0.04439827547807944	0.004931016595045579
-0.992	0.02226648587216227	0.0024859691665339856
-0.99	0.001754484382260011	0.00019690350302137283
-0.988	-0.017193755840526934	-0.00193978717997223
-0.986	-0.03463274806062212	-0.0039276665863501314
-0.984	-0.050615837859430114	-0.005770255604898633
-0.982	-0.06519483699190426	-0.0074710325740559025
-0.98	-0.07841829309629078	-0.009033433546043579
-0.978	-0.09033912658729557	-0.010460852550231436
-0.976	-0.10100386816601482	-0.011756641855898087
-0.974	-0.11045889255483023	-0.012924112234267371
-0.972	-0.11874972475039346	-0.013966533219862631
-0.97	-0.1259231334666019	-0.014887133371210393
-0.968	-0.1320208674629482	-0.01568910053079242
-0.966	-0.1370865864154101	-0.01637558208442247
-0.964	-0.14115929533423133	-0.016949685219803445
-0.962	-0.14428266718193344	-0.017414477184532595
-0.96	-0.14649501795929606	-0.01777298554332707
-0.958	-0.14783449341806146	-0.01802819843462844
-0.956	-0.14833662050506666	-0.018183064826484463
-0.954	-0.1480409222104302	-0.018240494771757376
-0.952	-0.14698050227783074	-0.018203359662682495
-0.95	-0.1451910412045385	-0.018074492484669635
-0.948	-0.14270630769695503	-0.0178566880695179
-0.946	-0.1395581658971544	-0.017552703347853305
-0.944	-0.1357789647812159	-0.01716525760095533
-0.942	-0.13140015645793165	-0.016697032711847415
-0.94	-0.12645060877645298	-0.016150673415742167
-0.938	-0.12095998830986229	-0.015528787549789369
-0.936	-0.11495814535022514	-0.014833946302138079
-0.934	-0.10847158044487544	-0.014068684460304848
-0.932	-0.10152696232806396	-0.013235500658894672
-0.93	-0.09415282011373836	-0.012336857626592534
-0.928	-0.08637157313048752	-0.011375182432515896
-0.926	-0.07820926830454171	-0.010352866731843546
-0.924	-0.069690318808323	-0.009272267010790092
-0.922	-0.06083790955160811	-0.008135704830892765
-0.92	-0.05167362213585842	-0.006945467072595024
-0.918	-0.04222053450896531	-0.005703806178175785
-0.916	-0.03250048509085648	-0.004412940393971665
-0.914	-0.022532302913916284	-0.0030750540119290903
-0.912	-0.012337370373849228	-0.0016922976104754017
-0.91	-0.001935446415427378	-0.00026678829468829157
-0.908	0.008656346165013524	0.0011993900641956712
-0.906	0.019416623992579596	0.002704186589964075
-0.904	0.030331500866045333	0.004245583163307698
-0.902	0.04138110165626061	0.005821594184352685
-0.9	0.052549932804821335	0.0074302663359192556
-0.898	0.06382204617153325	0.00906967834741057
-0.896	0.07518174624366988	0.010737940759441567
-0.894	0.08661356122008977	0.012433195689098508
-0.892	0.0981036601684234	0.01415361659592207
-0.89	0.10963740554748888	0.01589740804854911
-0.888	0.12120249726738438	0.017662805492052902
-0.886	0.13278513898526012	0.019448075015951694
-0.884	0.14437213942231492	0.021251513122909516
-0.882	0.15595193604211438	0.023071446498136416
-0.88	0.1675135772264424	0.024906231779423194
-0.878	0.17904357029999332	0.026754255327922527
-0.876	0.190533897039384	0.028613932999561387
-0.874	0.201971928808333	0.03048370991716398
-0.872	0.2133498239114053	0.0323620602432545
-0.87	0.22465511629514825	0.03424748695352897
-0.868	0.23588116872399745	0.03613852161103959
-0.866	0.2470167486352738	0.03803372414101691
-0.864	0.25805573394090936	0.03993168260643287
-0.862	0.2689877696753503	0.04183101298419001
-0.86	0.27980657488194616	0.043730358942036585
-0.858	0.29050405506239274	0.04562839161613852
-0.856	0.30107343826857647	0.047523809389354965
-0.854	0.3115078474929431	0.04941533767017592
-0.852	0.3218003636573632	0.05130172867235694
-0.85	0.3319443202244659	0.053181761195241095
-0.848	0.34193506567906623	0.055054240404747046
-0.846	0.35176648418482187	0.05691799761506211
-0.844	0.3614330917964028	0.05877189007098904
-0.842	0.3709300174852025	0.06061480073101788
-0.84	0.3802530313578823	0.06244563805102954
-0.838	0.38939574026489404	0.06426333576873489
-0.836	0.39835655132484693	0.0660668526887579
-0.834	0.4071289428587379	0.06785517246841899
-0.832	0.41571050258339926	0.06962730340420187
-0.83	0.4240983952686721	0.07138227821889742
-0.828	0.43228904555634595	0.07311915384944101
-0.826	0.4402784573659501	0.07483701123541309
-0.824	0.44806363321043263	0.07653495510825148
-0.822	0.45564219612501417	0.07821211378111737
-0.82	0.46301309113441563	0.07986763893947113
-0.818	0.47017349859513397	0.08150070543231092
-0.816	0.47711949199734477	0.08311051106410117
-0.814	0.483852629148512	0.08469627638739707
-0.812	0.4903685287548745	0.0862572444961256
-0.81	0.4966672651209998	0.08779268081958047
-0.808	0.5027471234207707	0.08930187291706726
-0.806	0.5086067011486538	0.09078413027326793
-0.804	0.5142448634230338	0.09223878409425634
-0.802	0.5196628820067984	0.09366518710422211
-0.8	0.5248571072885099	0.09506271334285132
-0.798	0.5298294066771443	0.09643075796341816
-0.796	0.5345777709275917	0.09776873703154776
-0.794	0.53910363422055	0.09907608732464912
-0.792	0.5434059359453606	0.10035226613205772
-0.79	0.5474846203967674	0.10159675105583976
-0.788	0.551342027560184	0.10280903981228617
-0.786	0.5549759336419244	0.1039886500340994
-0.784	0.5583882434344334	0.10513511907324424
-0.782	0.5615780385348216	0.10624800380450006
-0.78	0.5645478391774752	0.10732688042968597
-0.778	0.5672987319487007	0.10837134428257456
-0.776	0.5698296935939782	0.10938100963448161
-0.774	0.5721417199928107	0.11035550950054995
-0.772	0.5742392738933366	0.11129449544670567
-0.77	0.5761212082215198	0.11219763739730437
-0.768	0.5777877408469123	0.11306462344345958
-0.766	0.5792425049068274	0.11389515965205121
-0.764	0.5804863420965813	0.11468896987542043
-0.762	0.5815207564129052	0.11544579556174595
-0.76	0.5823465190061415	0.11616539556610905
-0.758	0.5829674809245261	0.11684754596222924
-0.756	0.5833833133014817	0.11749203985489887
-0.754	0.583597120848375	0.11809868719308869
-0.752	0.5836105965681645	0.11866731458374435
-0.75	0.5834253904088273	0.11919776510625613
-0.748	0.5830438285819995	0.1196898981276272
-0.746	0.5824692443402179	0.12014358911831302
-0.744	0.5817028683156135	0.12055872946874835
-0.742	0.5807462369957143	0.12093522630655495
-0.74	0.5796019270287595	0.12127300231443472
-0.738	0.5782741811400935	0.12157199554874942
-0.736	0.5767641380573059	0.12183215925877267
-0.734	0.5750732393846544	0.12205346170664044
-0.732	0.5732053239519675	0.12223588598797286
-0.73	0.5711638786463025	0.1223794298531804
-0.728	0.5689492225770216	0.12248410552946165
-0.726	0.5665647874445101	0.1225499395434747
-0.724	0.5640139823978279	0.12257697254469724
-0.722	0.5612998442955318	0.12256525912946936
-0.72	0.5584233078234442	0.12251486766571462
-0.718	0.5553870211584357	0.12242588011835387
-0.716	0.5521967416540486	0.12229839187539382
-0.714	0.5488533337493681	0.12213251157470162
-0.712	0.5453600872210347	0.12192836093146264
-0.71	0.5417181757162113	0.12168607456632397
-0.708	0.5379325958570707	0.12140579983421673
-0.706	0.5340055082195047	0.12108769665386587
-0.704	0.5299404895224283	0.1207319373379776
-0.702	0.5257393310032072	0.1203387064241177
-0.7	0.5214052225104346	0.11990820050626583
-0.698	0.5169420030398054	0.11944062806705769
-0.696	0.5123524628226702	0.11893620931071025
-0.694	0.5076376641128674	0.11839517599662397
-0.692	0.5028034787069183	0.11781777127367943
-0.69	0.49785127675125845	0.11720424951520658
-0.688	0.4927848265684241	0.11655487615464344
-0.686	0.4876065022293833	0.11586992752187564
-0.684	0.4823190140730045	0.11514969068026015
-0.682	0.4769264401179365	0.11439446326433012
-0.68	0.4714304239877041	0.11360455331818875
-0.678	0.46583535494966766	0.11278027913457422
-0.676	0.4601428566599999	0.11192196909462737
-0.674	0.45435799877859373	0.11102996150832256
-0.672	0.4484813293482167	0.1101046044555909
-0.67	0.442517895619601	0.10914625562813018
-0.668	0.4364696164613705	0.10815528217189219
-0.666	0.43033942972745337	0.1071320605302537
-0.664	0.4241306075308781	0.10607697628787449
-0.662	0.41784609242480564	0.1049904240152355
-0.66	0.41148912940267046	0.10387280711385771
-0.658	0.4050633205324946	0.10272453766221323
-0.656	0.3985687958272894	0.10154603626231007
-0.654	0.3920112020925599	0.10033773188696371
-0.652	0.38539238194692	0.0991000617277551
-0.65	0.3787165841619651	0.0978334710436658
-0.648	0.3719845938213335	0.09653841301040045
-0.646	0.36519996381397163	0.09521534857039293
-0.644	0.358365520805384	0.0938647462834935
-0.642	0.35148619528921093	0.09248708217833856
-0.64	0.34456100265464723	0.09108283960440655
-0.638	0.3375962316428461	0.08965250908475675
-0.636	0.33059331124485103	0.08819658816944687
-0.634	0.32355331584752295	0.08671558128963985
-0.632	0.3164811287143553	0.08520999961239195
-0.63	0.30937989785693765	0.08368036089612063
-0.628	0.30224998789523616	0.08212718934675922
-0.626	0.29509592714402766	0.08055101547459531
-0.624	0.287920481722281	0.0789523759517915
-0.622	0.2807247021861847	0.07733181347058593
-0.62	0.27351205162635084	0.07568987660218174
-0.618	0.2662866881881036	0.07402711965631548
-0.616	0.2590492958630189	0.07234410254151247
-0.614	0.2518019260586577	0.07064139062602137
-0.612	0.24454768919998088	0.06891955459943455
-0.61	0.23729107090355483	0.0671791703349901
-0.608	0.23003169960204375	0.06542081875256012
-0.606	0.22277265801532964	0.06364508568231819
-0.604	0.21551702865601327	0.06185256172909337
-0.602	0.20826826518558664	0.0600438421374051
-0.6	0.20102664998454003	0.058219526657183884
-0.598	0.19379527497319524	0.05638021941017002
-0.596	0.1865758212231856	0.054526528757004034
-0.594	0.17937310100057663	0.052659067164993356
-0.592	0.17218637163377146	0.050778451076561204
-0.59	0.16502043033026623	0.04888530077838782
-0.588	0.15787384179504846	0.046980240271225715
-0.586	0.1507524505908869	0.045063897140400044
-0.584	0.1436565318837132	0.043136902426997525
-0.582	0.13658846963625948	0.041199890499730274
-0.58	0.12955027378875586	0.03925349892749175
-0.578	0.12254501309692081	0.037298368352588374
-0.576	0.11557366376381827	0.03533514236465707
-0.574	0.1086392890344843	0.03336446737526888
-0.572	0.1017418139174343	0.03138699249321253
-0.57	0.09488500353154777	0.02940336940046051
-0.568	0.08807051268644758	0.02741425222882099
-0.566	0.0812996788096539	0.02542029743727403
-0.564	0.07457346479073289	0.023422163689984954
-0.562	0.06789527919264832	0.021420511735008363
-0.56	0.061267144805091656	0.019416004283668742
-0.558	0.054690721056181425	0.017409305890631055
-0.556	0.04816595065882248	0.015401082834647917
-0.554	0.04169589095063324	0.013392002999995545
-0.552	0.035282552471374136	0.011382735758588614
-0.55	0.028926582648610675	0.009373951852780227
-0.548	0.022630676992108165	0.00736632327884823
-0.546	0.016395126234133743	0.0053605231711575385
-0.544	0.010223000317985554	0.0033572256870118
-0.542	0.004114925290044738	0.0013571058921861834
-0.54	-0.0019277644670216325	-0.0006391603528563827
-0.538	-0.007904084849169315	-0.0026308965060655165
-0.536	-0.013811323337347537	-0.004617425456222124
-0.534	-0.019648135057284643	-0.006598069634671466
-0.532	-0.025414228949945234	-0.008572151126373884
-0.53	-0.031108261745462773	-0.010538991780272955
-0.528	-0.036725443619250994	-0.01249791331897998
-0.526	-0.04226996862566349	-0.014448237447775236
-0.524	-0.047737715956868834	-0.016389285962925326
-0.522	-0.05312700969755842	-0.01832038085931864
-0.52	-0.05843787467796504	-0.020240844437417138
-0.518	-0.06366758550356075	-0.022149999409523558
-0.516	-0.06881755387659638	-0.02404716900536652
-0.514	-0.0738843538469645	-0.025931677077003723
-0.512	-0.07886697459982593	-0.02780284820303902
-0.51	-0.08376579123068953	-0.02966000779215916
-0.508	-0.08857909349769505	-0.031502482185983505
-0.506	-0.09330552758748484	-0.03332959876123698
-0.504	-0.09794405554946807	-0.03514068603123066
-0.502	-0.10249401495672357	-0.03693507374666827
-0.5	-0.10695576614213655	-0.03871209299576339
-0.498	-0.11132619942670069	-0.040471076303675746
-0.496	-0.11560566799225439	-0.042211357731264165
-0.494	-0.11979245050552538	-0.04393227297315594
-0.492	-0.1238872404292541	-0.045633159455132466
-0.49	-0.12788899156596137	-0.0473133564308339
-0.488	-0.13179527921478595	-0.048972205077777
-0.486	-0.13560679559174005	-0.05060904859269222
-0.484	-0.13932179248668392	-0.0522232322861782
-0.482	-0.14294164719102723	-0.05381410367666972
-0.48	-0.1464635566051842	-0.05538101258372663
-0.478	-0.14988786510251542	-0.05692331122063643
-0.476	-0.1532145419948992	-0.05844035428633387
-0.474	-0.1564418226024492	-0.059931499056640414
-0.472	-0.1595689953846577	-0.06139610547481533
-0.47	-0.16259739788488045	-0.06283353624142851
-0.468	-0.16552492692826518	-0.06424315690354665
-0.466	-0.1683511884532929	-0.06562433594323758
-0.464	-0.17107613101336086	-0.06697644486539223
-0.462	-0.17370006509987834	-0.0682988582848616
-0.46	-0.17622154108948135	-0.06959095401291049
-0.458	-0.1786401660576035	-0.07085211314299045
-0.456	-0.1809555283479662	-0.07208172013582592
-0.454	-0.18316859839638358	-0.0732791629038212
-0.452	-0.18527724091796763	-0.07444383289478007
-0.45	-0.18728310484327482	-0.07557512517494502
-0.448	-0.18918403542530546	-0.07667243851135197
-0.446	-0.19098066012471096	-0.07773517545350295
-0.444	-0.19267322948925783	-0.0787627424143531
-0.442	-0.19426130895479596	-0.07975454975061824
-0.44	-0.19574411490378632	-0.08071001184239512
-0.438	-0.19712190013292247	-0.081628547172101
-0.436	-0.19839490686520017	-0.08250957840272943
-0.434	-0.1995630350845733	-0.0833525324554234
-0.432	-0.2006254820134343	-0.08415684058636286
-0.43	-0.20158282447809522	-0.0849219384629718
-0.428	-0.20243495057304497	-0.08564726623944163
-0.426	-0.20318173224179406	-0.08633226863156951
-0.424	-0.2038230444157572	-0.08697639499091414
-0.422	-0.2043587614680712	-0.08757909937827124
-0.42	-0.2047890959356529	-0.08813984063646085
-0.418	-0.20511633534479645	-0.088658082462435
-0.416	-0.20533582154878502	-0.08913329347870169
-0.414	-0.2054515789638041	-0.08956494730406339
-0.412	-0.20546241269185422	-0.08995252262367504
-0.41	-0.2053685085291441	-0.09029550325841695
-0.408	-0.20517005697780655	-0.09059337823358748
-0.406	-0.20486654269527688	-0.09084564184690613
-0.404	-0.20445987766653287	-0.09105179373584127
-0.402	-0.20394919561732905	-0.0912113389442486
-0.4	-0.20333501222550013	-0.09132378798833063
-0.398	-0.20261679589515097	-0.09138865692190778
-0.396	-0.20179539756214734	-0.09140546740101274
-0.394	-0.200872712073999	-0.09137374674779641
-0.392	-0.19984576374588187	-0.09129302801375228
-0.39	-0.1987174710920689	-0.09116285004225899
-0.388	-0.19748694159549163	-0.09098275753043739
-0.386	-0.19615499903553976	-0.0907523010903255
-0.384	-0.1947217814322566	-0.09047103730937045
-0.382	-0.19318879671942943	-0.09013852881023676
-0.38	-0.19155443375355605	-0.0897543443099309
-0.378	-0.189820556860964	-0.08931805867824405
-0.376	-0.18798762061990204	-0.08882925299551059
-0.374	-0.18605468699664612	-0.08828751460968265
-0.372	-0.18402359927773437	-0.0876924371927239
-0.37	-0.18189515560415592	-0.08704362079631656
-0.368	-0.1796687633252006	-0.08634067190688888
-0.366	-0.17734449662125049	-0.08558320349995663
-0.364	-0.17492487961319028	-0.0847708350937828
-0.362	-0.17240930993843318	-0.08390319280235325
-0.36	-0.16979750076405295	-0.08297990938766975
-0.358	-0.1670919626333589	-0.08200062431136002
-0.356	-0.1642913760457935	-0.0809649837856028
-0.354	-0.16139753881370633	-0.07987264082337253
-0.352	-0.15840947267824412	-0.07872325528799706
-0.35	-0.15533034532299686	-0.07751649394203697
-0.348	-0.15215952038303285	-0.07625203049547702
-0.346	-0.14889669980761777	-0.0749295456532364
-0.344	-0.14554330885699723	-0.07354872716199723
-0.342	-0.14210111169098436	-0.07210926985634591
-0.34	-0.13856910783038875	-0.07061087570423563
-0.338	-0.13494906287805192	-0.06905325385176209
-0.336	-0.13124099084548776	-0.0674361206672589
-0.334	-0.127444920238794	-0.06575919978470668
-0.332	-0.12356293662841797	-0.06402222214646258
-0.33	-0.11959644391104844	-0.0622249260453025
-0.328	-0.11554440705057929	-0.06036705716578328
-0.326	-0.11140855387403865	-0.058448368624920866
-0.324	-0.10718854293445297	-0.05646862101218342
-0.322	-0.10288748300032001	-0.054427582428804744
-0.32	-0.09850293467901336	-0.05232502852641052
-0.318	-0.09403835091089258	-0.05016074254496372
-0.316	-0.08949370717370798	-0.04793451535002724
-0.314	-0.08486967879006733	-0.04564614546934109
-0.312	-0.0801662320343887	-0.04329543912871747
-0.31	-0.07538609820702905	-0.04088221028725436
-0.308	-0.07052786553299543	-0.03840628067186236
-0.306	-0.06559494691563487	-0.03586747981111116
-0.304	-0.06058626701038821	-0.03326564506839125
-0.302	-0.055503151094428486	-0.030600621674393924
-0.3	-0.05034589650973849	-0.02787226275890564
-0.298	-0.04511755810516983	-0.025080429381921787
-0.296	-0.03981599313575241	-0.02222499056407501
-0.294	-0.034444945548332336	-0.019305823316381643
-0.292	-0.02900296352547024	-0.01632281266930602
-0.29	-0.023492045983083146	-0.013275851701136876
-0.288	-0.017913146916892882	-0.010164841565686311
-0.286	-0.012267221926464532	-0.006989691519302843
-0.284	-0.006554182965803198	-0.0037503189471996823
-0.282	-0.0007770567172651512	-0.00044664938910266017
-0.28	0.005065291751002747	0.0029213834357866286
-0.278	0.010971239434837498	0.0063538376045103595
-0.276	0.01693949762114296	0.009850762966758353
-0.274	0.02296914578468617	0.013412201121953182
-0.272	0.029060289322180317	0.017038185397021066
-0.27	0.03521028180235866	0.02072874082484255
-0.268	0.04141993282949866	0.02448388412339131
-0.266	0.04768694735568517	0.028303623675550393
-0.264	0.05401006411897625	0.03218795950961695
-0.262	0.060390122407581036	0.0361368832804867
-0.26	0.06682447616116084	0.04015037825152312
-0.258	0.07331223464926435	0.04422841927710941
-0.256	0.07985354241136186	0.04837097278588465
-0.254	0.08644682527942661	0.05257799676466124
-0.252	0.09309153054094739	0.05684944074302756
-0.25	0.09978470857793471	0.061185245778632824
-0.248	0.10652790193121858	0.06558534444315534
-0.246	0.11331955323858492	0.07004966080895403
-0.244	0.12015739812758232	0.07457811043640339
-0.242	0.12703988205263522	0.07917060036191137
-0.24	0.13396960388926155	0.08382702908662054
-0.238	0.1409422508768035	0.0885472865657927
-0.236	0.14795800083085675	0.09333125419887656
-0.234	0.15501496113926616	0.09817880482025854
-0.232	0.1621126378769459	0.10308980269069745
-0.23	0.16925123007070667	0.10806410348944107
-0.228	0.1764285107146535	0.11310155430702773
-0.226	0.1836436361174614	0.1182019936387696
-0.224	0.1908947491039106	0.12336525137891963
-0.222	0.19818136427507343	0.1285911488155227
-0.22	0.2055036946067234	0.13387949862594817
-0.218	0.21285952851852358	0.13923010487310794
-0.216	0.22024770568444152	0.14464276300235523
-0.214	0.22766777729460153	0.15011725983906887
-0.212	0.2351192506263844	0.155653373586919
-0.21	0.2425978812057326	0.1612508738268177
-0.208	0.2501073521408647	0.16690952151655103
-0.206	0.25764444946893095	0.1726290689910961
-0.204	0.26520699143985427	0.17840925996362
-0.202	0.2727959123660344	0.18424982952716262
-0.2	0.2804080007085882	0.19015050415700274
-0.198	0.28804386569428203	0.1961110017137071
-0.196	0.29570306623843323	0.2021310314468625
-0.194	0.303383437021734	0.20821029399949187
-0.192	0.31108386080339545	0.21434848141315277
-0.19	0.31880355697624396	0.22054527713372007
-0.188	0.32654142649803336	0.2268003560178502
-0.186	0.334296344635704	0.23311338434013096
-0.184	0.34206860129254973	0.2394840198009126
-0.182	0.3498553555699258	0.24591191153482272
-0.18	0.35765653670691905	0.25239670011996507
-0.178	0.36547141213589457	0.25893801758780066
-0.176	0.3732974849160028	0.2655354874337127
-0.174	0.38113539942109037	0.2721887246282544
-0.172	0.3889830378601452	0.2788973356290805
-0.17	0.3968413867966687	0.2856609183935609
-0.168	0.404706934179445	0.29247906239207944
-0.166	0.412579653246076	0.29935134862201385
-0.164	0.4204581163063093	0.30627734962240083
-0.162	0.42834228707211275	0.3132566294892821
-0.16	0.43623074762390135	0.32028874389173656
-0.158	0.44412175874281185	0.3273732400885928
-0.156	0.4520149316151939	0.3345096569458269
-0.154	0.45990955677699036	0.3416975249546427
-0.152	0.46780491873509233	0.34893636625023494
-0.15	0.475698936521171	0.35622569463123643
-0.148	0.48359158853575773	0.363565015579848
-0.146	0.4914814859257087	0.3709538262826517
-0.144	0.49936792934703517	0.378391615652107
-0.142	0.5072491845305421	0.38587786434873095
-0.14	0.5151252411033252	0.39341204480396064
-0.138	0.5229947400368438	0.4009936212437002
-0.136	0.5308559223761945	0.40862204971254923
-0.134	0.5387088292269158	0.4162967780987159
-0.132	0.5465531023629101	0.4240172461596131
-0.13	0.5543873809660894	0.43178288554813704
-0.128	0.5622082192379215	0.4395931198396298
-0.126	0.5700183985426082	0.44744736455952505
-0.124	0.5778155300282402	0.4553450272116769
-0.122	0.5855982440087449	0.4632855073073715
-0.12	0.5933658776187413	0.47126819639502293
-0.118	0.6011174191386869	0.4792924780905512
-0.116	0.6088518732666904	0.48735772810844424
-0.114	0.6165696144907632	0.4954633142935032
-0.112	0.6242672098990649	0.50360859665327
-0.11	0.6319457566510632	0.5117929273911392
-0.108	0.6396039036409187	0.5200156509401526
-0.106	0.6472410059709013	0.5282761039974773
-0.104	0.6548553720299861	0.5365736155595666
-0.102	0.6624474122397973	0.5449075069580048
-0.1	0.6700147538709285	0.5532770918960341
-0.098	0.6775567528854998	0.5616816764857664
-0.096	0.6850731240785138	0.5701205592860765
-0.094	0.6925635894729907	0.57859303134118
-0.092	0.7000264757736667	0.5870983762198938
-0.09	0.7074601159830437	0.5956358700555795
-0.088	0.7148652725564695	0.604204781586771
-0.086	0.7222402867677797	0.6128043721984842
-0.084	0.7295845405565833	0.6214338959642112
-0.082	0.7368967167532581	0.630092599688596
-0.08	0.744176201876176	0.6387797229507957
-0.078	0.7514230791128425	0.6474944981485224
-0.076	0.7586350086070093	0.6562361505427712
-0.074	0.765812764544355	0.6650038983032278
-0.072	0.7729543552547687	0.6737969525543636
-0.07	0.7800598675140082	0.68261451742221
-0.068	0.7871269814695516	0.6914557900818193
-0.066	0.7941578458727369	0.700319960805406
-0.064	0.801148078402883	0.7092062130111736
-0.062	0.8080991415472387	0.7181137233128227
-0.06	0.8150097661480699	0.7270416615697448
-0.058	0.8218793573799974	0.7359891909378958
-0.056	0.8287069706433812	0.7449554679213568
-0.054	0.835491337672823	0.7539396424245747
-0.052	0.8422329055382735	0.7629408578052882
-0.05	0.8489307524730184	0.7719582509281357
-0.048	0.8555825655674574	0.7809909522189478
-0.046	0.8621898384048569	0.7900380857197211
-0.044	0.8687499245324377	0.7990987691442777
-0.042	0.8752632850604811	0.8081721139346054
-0.04	0.881729344245363	0.8172572253178834
-0.038	0.8881461489411935	0.8263532023641891
-0.036	0.8945141764908567	0.8354591380448901
-0.034	0.9008325054135314	0.8445741192917182
-0.032	0.9071002267845648	0.8536972270565272
-0.03	0.9133171211540424	0.8628275363717329
-0.028	0.9194822905870182	0.8719641164114386
-0.026	0.9255948227948378	0.8811060305532408
-0.024	0.9316538121674904	0.8902523364407208
-0.022	0.9376600919943016	0.8994020860466181
-0.02	0.9436110272581593	0.9085543257366875
-0.018	0.9495078058448001	0.9177080963342389
-0.016	0.9553481397313256	0.9268624331853612
-0.014	0.9611325144247704	0.9360163662248292
-0.012	0.9668600464799094	0.9451689200426926
-0.01	0.9725312225599795	0.95431911395155
-0.008	0.9781427343994891	0.9634659620545051
-0.006	0.9836961148900253	0.9726084733138061
-0.004	0.9891908240510623	0.9817456516201686
-0.002	0.9946256320479008	0.990876495862782
0	1.000000169702899	0.9999999999999984
0.002	1.0053135617273936	1.0091151531307057
0.004	1.0105659714235808	1.0182209395663824
0.006	1.0157556449014427	1.0273163389038378
0.008	1.0208839545816624	1.0364003260986336
0.01	1.0259476135889507	1.0454718715391897
0.012	1.0309497162479353	1.0545299411215725
0.014	1.0358868029969348	1.063573496324967
0.016	1.040758864472587	1.0726014942878326
0.018	1.0455664176708923	1.0816128878847406
0.02	1.0503082513393198	1.0906066258038964
0.022	1.0549841866489338	1.0995816526253444
0.024	1.0595938813794703	1.108536908899856
0.026	1.064135772272653	1.117471331228501
0.028	1.068611084198294	1.1263838523429022
0.03	1.0730186067572056	1.135273401186173
0.032	1.0773574768120904	1.1441389029945392
0.034	1.0816275291195232	1.1529792793796423
0.036	1.085828954480893	1.1617934484115278
0.038	1.0899607150249202	1.1705803247023157
0.04	1.0940217831028825	1.1793388194905545
0.042	1.0980123456985647	1.1880678407262582
0.044	1.1019332907712267	1.1967662931566272
0.046	1.1057820304547394	1.205433078412452
0.048	1.1095592704548656	1.2140670950951997
0.05	1.1132646846332996	1.2226672388647843
0.052	1.1168976078387678	1.231232402528021
0.054	1.1204576961985897	1.239761476127761
0.056	1.1239456711398736	1.2482533470327133
0.058	1.1273589678944134	1.2567069000279463
0.06	1.1306989854608038	1.2651210174060754
0.062	1.1339648913888887	1.2734945790591319
0.064	1.1371565175516773	1.2818264625711155
0.066	1.1402737432492047	1.2901155433112308
0.068	1.1433157174354434	1.2983606945278072
0.07	1.1462822997412792	1.3065607874428997
0.072	1.149171786546354	1.3147146913475765
0.074	1.1519873276654256	1.3228212736978868
0.076	1.1547261827897555	1.3308794002115132
0.078	1.1573885595211844	1.338887934965108
0.08	1.1599739767053452	1.3468457404923104
0.082	1.1624826363060425	1.3547516778824495
0.084	1.1649140627754926	1.3626046068799296
0.086	1.1672675980970677	1.3704033859842977
0.088	1.1695434468844235	1.3781468725509955
0.09	1.171741828189045	1.3858339228927945
0.092	1.1738620832363447	1.3934633923819142
0.094	1.1759040948144006	1.4010341355528226
0.096	1.1778666777750326	1.4085450062057217
0.098	1.1797510936870355	1.4159948575107146
0.1	1.1815563491560874	1.4233825421126571
0.102	1.183282483734514	1.4307069122366913
0.104	1.184929193895274	1.4379668197944637
0.106	1.1864968818843864	1.4451611164910259
0.108	1.1879845489470642	1.4522886539324176
0.11	1.1893925942864338	1.459348283733935
0.112	1.1907205442217121	1.466338857629081
0.114	1.1919686176251325	1.4732592275791982
0.116	1.1931365260938989	1.4801082458837862
0.118	1.194224142405578	1.486884765291502
0.12	1.1952308320934557	1.493587639111843
0.122	1.1961573271296462	1.5002157213275136
0.124	1.197003525996733	1.506767866707475
0.126	1.1977692950571999	1.5132429309206792
0.128	1.1984527887232896	1.519639770650483
0.13	1.19905666130907	1.5259572437097502
0.132	1.199578891692564	1.532194209156633
0.134	1.2000207463095187	1.538349527411038
0.136	1.200380722901545	1.5444220603717755
0.138	1.2006602707174683	1.5504106715343924
0.14	1.2008589221680304	1.5563142261096874
0.142	1.2009755326594618	1.5621315911429101
0.144	1.2010110190616663	1.5678616356336432
0.146	1.2009663107256925	1.573503230656368
0.148	1.2008395652524875	1.5790552494817134
0.15	1.200631546179422	1.584516567698386
0.152	1.2003422967051267	1.5898860633357876
0.154	1.1999718902059513	1.595162616987312
0.156	1.199520392994201	1.600345111934328
0.158	1.1989876921568818	1.6054324342708415
0.16	1.1983729858702805	1.6104234730288465
0.162	1.1976784176762394	1.615317120304355
0.164	1.1969024994815978	1.6201122713841118
0.166	1.196045291563398	1.6248078248729914
0.168	1.195107374223792	1.6294026828220802
0.17	1.1940884776755099	1.6338957508574403
0.172	1.192988667829026	1.6382859383095567
0.174	1.1918081890464343	1.642572158343468
0.176	1.190547275284795	1.6467533280895807
0.178	1.1892058231224738	1.6508283687751661
0.18	1.1877842501237972	1.65479620585654
0.182	1.1862812434438907	1.658655769151928
0.184	1.1846991180335995	1.6624059929750103
0.186	1.18303639273906	1.6660458162691538
0.188	1.1812939969607281	1.6695741827423238
0.19	1.1794720078063756	1.6729900410026817
0.192	1.1775694572574	1.6762923446948637
0.194	1.1755881360859466	1.6794800526369444
0.196	1.1735270992747562	1.682552128958084
0.198	1.1713876139807196	1.6855075432368554
0.2	1.1691685542785166	1.6883452706402593
0.202	1.1668706722197848	1.6910642920634191
0.204	1.1644949157063547	1.6936635942699603
0.206	1.162040319974223	1.696142170033072
0.208	1.1595064351048339	1.6984990182772548
0.21	1.156895934108199	1.700733144220747
0.212	1.1542066453796131	1.7028435595186386
0.214	1.1514401932432923	1.7048292824066662
0.216	1.148596658747065	1.7066893378456909
0.218	1.1456754274735526	1.7084227576668611
0.22	1.1426781194622555	1.7100285807174571
0.222	1.1396032764555968	1.711505853007419
0.224	1.1364525041891724	1.7128536278565596
0.226	1.133225210364369	1.7140709660424571
0.228	1.1299226717710729	1.715156935949035
0.23	1.1265437513441998	1.7161106137158229
0.232	1.1230904352187652	1.7169310833878995
0.234	1.1195612424197094	1.7176174370665218
0.236	1.1159581524141458	1.7181687750604366
0.238	1.112279509630365	1.7185842060378724
0.24	1.1085276446032792	1.718862847179219
0.242	1.1047017704424025	1.719003824330387
0.244	1.100802479169307	1.7190062721568515
0.246	1.0968302014463331	1.7188693342983807
0.248	1.0927846703817008	1.7185921635244439
0.25	1.08866664538819	1.7181739218903074
0.252	1.0844767294943183	1.7176137808938097
0.254	1.0802146644726076	1.716910921632822
0.256	1.075881378399691	1.716064534963392
0.258	1.0714767821893165	1.71507382165857
0.26	1.0670019973790958	1.7139379925679175
0.262	1.0624567557245883	1.7126562687777027
0.264	1.0578411336332352	1.7112278817717748
0.266	1.0531553808124359	1.7096520735931233
0.268	1.0484009615492376	1.7079280970061224
0.27	1.0435784789295535	1.7060552156594553
0.272	1.0386869694606213	1.7040327042497232
0.274	1.0337275474387588	1.70185984868574
0.276	1.0287004684175158	1.6995359462535045
0.278	1.0236066794044965	1.697060305781862
0.28	1.018445904766129	1.6944322478088452
0.282	1.013218410229513	1.6916511047486997
0.284	1.0079256370146104	1.6887162210595923
0.286	1.002566828570052	1.6856269534120036
0.288	0.9971442849899692	1.6823826708578018
0.29	0.991655850785895	1.678982755000002
0.292	0.9861040250023163	1.6754266001632074
0.294	0.9804887117551494	1.6717136135647335
0.296	0.9748105105872751	1.6678432154864167
0.298	0.9690686305506883	1.663814839447105
0.3	0.9632652298768474	1.6596279323758334
0.302	0.9574003972077547	1.6552819547856799
0.304	0.9514750563722297	1.6507763809483076
0.306	0.9454877380418134	1.6461106990691892
0.308	0.9394404223448671	1.6412844114635123
0.31	0.933334063050943	1.6362970347327732
0.312	0.9271692379496757	1.6311480999420476
0.314	0.9209444855004262	1.6258371527979487
0.316	0.9146619473683965	1.620363753827269
0.318	0.9083223985480379	1.6147274785563015
0.32	0.9019257473235877	1.6089279176908484
0.322	0.8954720601223898	1.6029646772969093
0.324	0.8889633264283825	1.5968373789820565
0.326	0.8823982393856766	1.5905456600774892
0.328	0.875780160286634	1.5840891738207752
0.33	0.8691058788058318	1.5774675895392722
0.332	0.8623785836798705	1.5706805928342353
0.334	0.8555980174546881	1.5637278857656058
0.336	0.8487659686884081	1.5566091870374836
0.338	0.8418807937629689	1.5493242321842828
0.34	0.8349453347441708	1.5418727737575733
0.342	0.8279581111758751	1.5342545815135984
0.344	0.820922312910701	1.526469442601485
0.346	0.8138352430430499	1.5185171617521303
0.348	0.8066999267602771	1.510397561467773
0.35	0.7995166023313255	1.5021104822122515
0.352	0.7922851769453121	1.4936557826019385
0.354	0.7850062446120043	1.485033339597366
0.356	0.7776817741215674	1.4762430486955291
0.358	0.7703108145993723	1.4672848241228735
0.36	0.7628960266265534	1.4581585990289678
0.362	0.7554354064101851	1.4488643256808584
0.364	0.7479311138183431	1.4394019756581065
0.366	0.7403837240238081	1.4297715400485096
0.368	0.7327941895624487	1.4199730296445066
0.37	0.7251620589664686	1.4100064751402641
0.372	0.7174889588039733	1.3998719273294489
0.374	0.7097749688532141	1.38956945730368
0.376	0.7020217084644116	1.3790991566516677
0.378	0.694228731012101	1.368461137659033
0.38	0.6863975000119894	1.3576555335088134
0.382	0.6785280777382828	1.3466824984826458
0.384	0.6706219226602891	1.3355422081626414
0.386	0.6626792772132477	1.3242348596339362
0.388	0.6547005558107413	1.3127606716879288
0.39	0.646686872126018	1.3011198850262002
0.392	0.6386389788163297	1.2893127624651173
0.394	0.6305576401885121	1.2773395891411183
0.396	0.6224429262379167	1.2652006727166836
0.398	0.6142961193155864	1.2528963435869878
0.4	0.6061183156721083	1.2404269550872362
0.402	0.5979089029074144	1.2277928837006837
0.404	0.5896701878882254	1.214994529267339
0.406	0.5814017258848174	1.2020323151933472
0.408	0.573105652580944	1.188906688661064
0.41	0.5647803076447409	1.1756181208398007
0.412	0.5564288737630247	1.162167107097267
0.414	0.5480510635777524	1.1485541672116857
0.416	0.5396483307543126	1.1347798455845948
0.418	0.5312195342741283	1.1208447114543354
0.42	0.5227673219296223	1.106749359110216
0.422	0.5142919360567535	1.0924944081073689
0.424	0.5057944831217299	1.0780805034822811
0.426	0.49727450169821713	1.0635083159690137
0.428	0.48873465065592836	1.0487785422161056
0.43	0.480173263932545	1.0338919050041546
0.432	0.47159368964869924	1.0188491534640873
0.434	0.4629951252443804	1.0036510632961098
0.436	0.4543788397546246	0.9882984369893419
0.438	0.4457454182203214	0.9727921040421348
0.44	0.4370966501189393	0.9571329211830728
0.442	0.42843172566174675	0.9413217725926548
0.444	0.4197524423297395	0.9253595701256636
0.446	0.4110591972196123	0.9092472535342169
0.448	0.4023536129653081	0.8929857906914995
0.45	0.39363574334208445	0.8765761778161798
0.452	0.38490651265121156	0.8600194396975135
0.454	0.3761666724676527	0.8433166299211228
0.456	0.3674178372333931	0.8264688310954651
0.458	0.3586593652053296	0.8094771550789831
0.46	0.34989339556132254	0.7923427432079365
0.462	0.34112015279202484	0.7750667665249218
0.464	0.3323412535728777	0.7576504260080665
0.466	0.32355588557120807	0.7400949528009173
0.468	0.3147661791841707	0.7224016084430025
0.47	0.3059732221388652	0.7045716851010844
0.472	0.2971770805795041	0.6866065058010862
0.474	0.2883793477492523	0.6685074246607152
0.476	0.27957974126008217	0.6502758271227584
0.478	0.2707798723409233	0.6319131301890624
0.48	0.26198116360640494	0.6134207826552022
0.482	0.25318367974616185	0.5948002653458291
0.484	0.2443886751990044	0.5760530913507015
0.486	0.23559603093859074	0.5571808062614019
0.488	0.22680786946899664	0.5381849884087346
0.49	0.21802476063851398	0.5190672491008045
0.492	0.20924744705757942	0.4998292328617876
0.494	0.20047683738275274	0.48047261767137506
0.496	0.19171385066339006	0.46099911520490566
0.498	0.18295956552589215	0.4414104710741795
0.5	0.17421369083009947	0.42170846506895754
0.502	0.1654786872702112	0.4018949113991417
0.504	0.1567551253272272	0.38197165893763807
0.506	0.14804304376699623	0.3619405914639072
0.508	0.1393447424422841	0.34180362790819263
0.51	0.1306597409293816	0.32156272259643515
0.512	0.12198982052083748	0.30121986549587043
0.514	0.11333536666406513	0.2807770824613086
0.516	0.10469694098390006	0.2602364354821003
0.518	0.0960768301957302	0.23960002292978122
0.52	0.08747491306555046	0.21886997980640255
0.522	0.07889260583678634	0.19804847799354608
0.524	0.07033081920368517	0.17713772650201887
0.526	0.061789763740582	0.15613997172223304
0.528	0.053270867534839166	0.13505749767527198
0.53	0.04477485844277901	0.11389262626463226
0.532	0.036302809236778165	0.09264771752865553
0.534	0.027855973103395437	0.07132516989364168
0.536	0.01943508609794038	0.049927420427646085
0.538	0.01104103418835364	0.028456945094953556
0.54	0.002674043085969079	0.006916259011246262
0.542	-0.0056636131405391485	-0.014692083300551939
0.544	-0.013971373928857393	-0.03636548765374825
0.546	-0.022249037745495973	-0.05810131994066725
0.548	-0.030495524879404816	-0.07989690587475451
0.55	-0.03870924868844479	-0.1017495307320011
0.552	-0.04688930839217645	-0.12365643909167678
0.554	-0.055034465009694035	-0.1456148345763919
0.556	-0.06314537322280649	-0.1676218795914617
0.558	-0.07121958420014877	-0.18967469506359835
0.56	-0.07925603054927689	-0.21177036017891804
0.562	-0.0872544983514672	-0.23390591212025735
0.564	-0.09521410402226796	-0.25607834580381605
0.566	-0.10313359617575828	-0.2782846136151138
0.568	-0.11101157365019547	-0.30052162514425906
0.57	-0.11884748710625383	-0.32278624692053803
0.572	-0.1266409545590379	-0.345075302146322
0.574	-0.13438970986710153	-0.3673855704302911
0.576	-0.14209388993049596	-0.38971378751997054
0.578	-0.14975157143660048	-0.41205664503358874
0.58	-0.15736256109800856	-0.43441079019124906
0.582	-0.16492613546343377	-0.4567728255454204
0.584	-0.1724398438878178	-0.47913930871074273
0.586	-0.1799040190209987	-0.5015067520931509
0.588	-0.18731759356107763	-0.5238716226183127
0.59	-0.1946791589149194	-0.5462303414593896
0.592	-0.20198783795854103	-0.5685792837641057
0.594	-0.20924187088111143	-0.590914778381139
0.596	-0.2164424484989236	-0.6132331075858313
0.598	-0.2235867854911959	-0.6355305068052082
0.6	-0.23067399417053547	-0.6578031643423197
0.602	-0.23770319691870317	-0.6800472210999038
0.604	-0.24467367521910635	-0.7022587703033503
0.606	-0.25158558408382226	-0.7244338572229976
0.608	-0.25843545710367377	-0.7465684788957436
0.61	-0.2652229231815048	-0.768658583845961
0.612	-0.2719484878387197	-0.790700071805744
0.614	-0.27861057348437723	-0.8126887934344693
0.616	-0.28520726438699745	-0.8346205500376616
0.618	-0.2917382069446721	-0.8564910932851957
0.62	-0.2982021692221663	-0.8782961249287924
0.622	-0.30459913892422036	-0.9000312965188562
0.624	-0.3109265091187246	-0.9216922091206075
0.626	-0.3171837499677119	-0.9432744130295472
0.628	-0.3233706799092326	-0.964773407486224
0.63	-0.3294862432513766	-0.986184640390338
0.632	-0.3355283594188479	-1.0075035080141406
0.634	-0.34149632562654514	-1.028725354715158
0.636	-0.3473899586732306	-1.0498454726482451
0.638	-0.3532075140984643	-1.0708591014769324
0.64	-0.3589484818740423	-1.0917614280841061
0.642	-0.36461041716149395	-1.1125475862820073
0.644	-0.37019435655580446	-1.1332126565215284
0.646	-0.3756983915690302	-1.153751665600849
0.648	-0.3811211332791541	-1.174159586373375
0.65	-0.3864615410195217	-1.1944313374550013
0.652	-0.3917192609861111	-1.2145617829306843
0.654	-0.3968932504503162	-1.2345457320603364
0.656	-0.40198177939953	-1.2543779389840355
0.658	-0.4069839779875451	-1.2740531024265562
0.66	-0.4118993292529379	-1.293565865401206
0.662	-0.41672679155948344	-1.3129108149129889
0.664	-0.421464979386225	-1.3320824816610861
0.666	-0.4261126906247217	-1.3510753397406428
0.668	-0.43066921590897117	-1.3698838063438832
0.67	-0.4351338788472411	-1.3885022414605352
0.672	-0.43950528978420733	-1.4069249475775798
0.674	-0.4437819040790401	-1.4251461693783074
0.676	-0.44796371572603816	-1.4431600934406903
0.678	-0.4520491749771964	-1.4609608479350895
0.68	-0.4560370755224539	-1.4785425023212564
0.682	-0.4599265599150624	-1.4958990670446648
0.684	-0.4637164146118619	-1.5130244932321542
0.686	-0.4674063017668797	-1.529912672386888
0.688	-0.47099450521716224	-1.5465574360826377
0.69	-0.474479992531068	-1.562952555657377
0.692	-0.4778618970614157	-1.5790917419061883
0.694	-0.48113954635182776	-1.5949686447734954
0.696	-0.4843115613874403	-1.6105768530446067
0.698	-0.48737587642005853	-1.6259098940365833
0.7	-0.4903338852298169	-1.6409612332884065
0.702	-0.4931826565603311	-1.6557242742504805
0.704	-0.4959223789049265	-1.6701923579734517
0.706	-0.49855011871622096	-1.6843587627963197
0.708	-0.5010667601823533	-1.6982167040338993
0.71	-0.5034704097343797	-1.7117593336635755
0.712	-0.5057603913876602	-1.7249797400113869
0.714	-0.5079351583715376	-1.7378709474374137
0.716	-0.5099935180897796	-1.7504259160205036
0.718	-0.5119356612214635	-1.76263754124229
0.72	-0.5137598745250276	-1.7744986536705472
0.722	-0.515464610863989	-1.7860020186418397
0.724	-0.517049728088146	-1.7971403359435236
0.726	-0.5185134984539088	-1.8079062394950254
0.728	-0.5198549198164278	-1.8182922970284594
0.73	-0.5210733065671148	-1.8282910097685645
0.732	-0.5221674723119759	-1.8378948121119445
0.734	-0.5231365762022504	-1.8470960713056355
0.736	-0.523979081838544	-1.8558870871249826
0.738	-0.524694481485999	-1.8642600915508474
0.74	-0.525281604523887	-1.872207248446102
0.742	-0.5257394244339064	-1.8797206532314827
0.744	-0.5260658904486156	-1.8867923325607265
0.746	-0.5262615520188489	-1.89341424399503
0.748	-0.5263246948498486	-1.899578275676843
0.75	-0.5262553588149221	-1.9052762460029589
0.752	-0.5260504415190976	-1.9104999032969283
0.754	-0.5257099741177016	-1.9152409254807987
0.756	-0.5252329554897079	-1.9194909197461498
0.758	-0.5246187051062873	-1.923241422224469
0.76	-0.5238651921764843	-1.9264838976568346
0.762	-0.5229717438721969	-1.9292097390629033
0.764	-0.5219380452065251	-1.931410267409232
0.766	-0.5207627522787761	-1.933076731276915
0.768	-0.5194444986937443	-1.9342003065285216
0.77	-0.5179822834513506	-1.9347720959743724
0.772	-0.5163752789976284	-1.9347831290381141
0.774	-0.5146221303895542	-1.93422436142162
0.776	-0.51272235569564	-1.9330866747692157
0.778	-0.5106747700932822	-1.9313608763311894
0.78	-0.5084776852300782	-1.9290376986266666
0.782	-0.5061309627202673	-1.9261077991057622
0.784	-0.5036334270772799	-1.922561759811065
0.786	-0.5009838998380394	-1.9183900870384403
0.788	-0.49818069928702324	-1.9135832109971391
0.79	-0.4952238508735901	-1.9081314854692482
0.792	-0.49211150024776307	-1.9020251874684162
0.794	-0.4888428149919574	-1.8952545168979433
0.796	-0.4854173171062244	-1.8878095962081474
0.798	-0.4818341862451805	-1.8796804700530794
0.8	-0.4780913823713391	-1.8708571049465232
0.802	-0.47418790943862826	-1.861329388917347
0.804	-0.47012329182630613	-1.8510871311641417
0.806	-0.465896533594569	-1.8401200617091937
0.808	-0.4615061260751753	-1.8284178310517671
0.81	-0.45695176080230987	-1.8159700098207059
0.812	-0.4522321010751461	-1.8027660884263483
0.814	-0.4473463260993511	-1.7887954767117697
0.816	-0.44229240824436017	-1.7740475036033267
0.818	-0.4370707376683067	-1.7585114167605187
0.82	-0.4316789404563618	-1.742176382225188
0.822	-0.4261174093063683	-1.7250314840700167
0.824	-0.4203839398416126	-1.7070657240463312
0.826	-0.4144784154608057	-1.6882680212312577
0.828	-0.40839845824775345	-1.668627211674161
0.83	-0.402145335316498	-1.6481320480424155
0.832	-0.3957158044603581	-1.6267711992664922
0.834	-0.38911025846463804	-1.6045332501843605
0.836	-0.38232668345254794	-1.5814067011852038
0.838	-0.3753647804180942	-1.557379967852467
0.84	-0.3682239088110942	-1.5324413806061894
0.842	-0.3609018801023704	-1.5065791843446859
0.844	-0.35339787899119	-1.4797815380855412
0.846	-0.3457123032059438	-1.4520365146058885
0.848	-0.3378429613454395	-1.423332100082056
0.85	-0.32978852737353065	-1.393656193728481
0.852	-0.3215480232503246	-1.3629966074359745
0.854	-0.3131220145569903	-1.3313410654092939
0.856	-0.304508315011927	-1.2986772038040189
0.858	-0.29570577647352697	-1.264992570362762
0.86	-0.28671306772392524	-1.2302746240506834
0.862	-0.2775307729125085	-1.1945107346903383
0.864	-0.26815669807659004	-1.1576881825958167
0.866	-0.25858951800831587	-1.1197941582062272
0.868	-0.2488289581224545	-1.080815761718467
0.87	-0.23887420399332002	-1.040740002719348
0.872	-0.22872411189819097	-0.9995537998169988
0.874	-0.21837684560920034	-0.9572439802716093
0.876	-0.20783194252928772	-0.9137972796254861
0.878	-0.1970887834938202	-0.8692003413324239
0.88	-0.18614672957552106	-0.8234397163863854
0.882	-0.17500343177270036	-0.7765018629495135
0.884	-0.1636589584702199	-0.7283731459794618
0.886	-0.15211180871834667	-0.679039836855998
0.888	-0.14036171164974717	-0.6284881130070095
0.89	-0.12840666217692645	-0.5767040575337281
0.892	-0.11624585697054754	-0.523673658835341
0.894	-0.10387936689466967	-0.4693828102329085
0.896	-0.09130552955265378	-0.4138173095925395
0.898	-0.07852251197149766	-0.35696285894799495
0.9	-0.06553039132117171	-0.298805064122488
0.902	-0.05232870798829039	-0.23932943434987441
0.904	-0.03891546498881882	-0.1785213818951621
0.906	-0.025290045938842917	-0.11636622167428379
0.908	-0.011450961267233679	-0.052849170873242146
0.91	0.002602062200431503	0.012044651433461007
0.912	0.016869983722643072	0.07833022466507067
0.914	0.03135446663247808	0.1460226271174917
0.916	0.046055773851434736	0.21513703634691428
0.918	0.06097539137851849	0.28568872955410174
0.92	0.0761135911524885	0.35769308396938027
0.922	0.09147219299320872	0.4311655772382619
0.924	0.1070518121993711	0.506121787807831
0.926	0.1228525504898317	0.5825773953137559
0.928	0.13887708850854477	0.6605481809679741
0.93	0.1551250092618394	0.7400500279471361
0.932	0.17159795914550585	0.8210989217816307
0.934	0.1882958573863746	0.9037109507453788
0.936	0.2052210502855829	0.98790230624626
0.938	0.22237379313951466	1.0736892832172316
0.94	0.23975522524755055	1.1610882805081757
0.942	0.2573657785047	1.2501158012783415
0.944	0.27520675567246705	1.3407884533895598
0.946	0.29328014452244716	1.4331229498000773
0.948	0.31158534616424727	1.5271361089591011
0.95	0.3301233136573222	1.6228448552020573
0.952	0.34889638285523916	1.72026621914645
0.954	0.36790395144676624	1.8194173380884877
0.956	0.3871476617868651	1.92031545640034
0.958	0.4066286382423885	2.022977925928118
0.96	0.4263473146721433	2.1274222063904857
0.962	0.4463051513301173	2.233665865778006
0.964	0.4665034532236697	2.341726580753164
0.966	0.4869419556353751	2.4516221370509923
0.968	0.5076217772429418	2.563370429880547
0.97	0.5285445648376234	2.6769894643268666
0.972	0.5497107433157205	2.792497355753777
0.974	0.5711217726845014	2.9099123302072862
0.976	0.5927775713384725	3.029252724819721
0.978	0.6146808082965511	3.150536988214453
0.98	0.6368307018050632	3.273783680911464
0.982	0.6592287114217501	3.399011475733446
0.984	0.6818756105070976	3.526239158212622
0.986	0.7047723495664129	3.655485626998331
0.988	0.7279205573459798	3.7867698942651993
0.99	0.7513197874861894	3.9201110861220174
0.992	0.7749722041504543	4.055528443021349
0.994	0.7988783927704252	4.193041320169767
0.996	0.8230394739782233	4.332669187938786
0.998	0.8474551750900023	4.474431632276503


==> figs/Lag4_Xhat.dat <==
Xhat OneShot
-0.5406408174555972	0
0.5406408174555977	0
-0.9096319953545182	0
2220446049250313e-31	1
0.9096319953545184	0
-0.9898214418809327	0
-0.2817325568414295	0


==> figs/Uend_X.dat <==
x  u  Shatu ShatLowu
-1	4.579493485651031	4.5881092225556275	4.0737445546280515
-0.998	4.242249213740133	4.248904033087018	3.850747523321201
-0.996	3.9175923768311836	3.9224142040469308	3.6328009888804593
-0.994	3.6051824120842193	3.6083173689259667	3.419835712194008
-0.992	3.304720804740752	3.3062899256480995	3.2117830466783346
-0.99	3.0158963545801183	3.0160199482403303	3.0085749353351243
-0.988	2.7384111091494803	2.7371989068915545	2.8101439078146457
-0.986	2.471949281652941	2.4695252249676556	2.6164230774855404
-0.984	2.2162377033241123	2.2127030982528075	2.427346138511388
-0.982	1.97098309082831	1.966443602976754	2.242847362933705
-0.98	1.7359154048789553	1.7304705734958667	2.0628615977615463
-0.978	1.5107552646728482	1.5044948253823143	1.8873242620675856
-0.976	1.2952271374932338	1.2882504522158222	1.7161713440908297
-0.974	1.0890903182290839	1.0814737029723789	1.5493393983459838
-0.972	0.8920722724536215	0.8839053176299758	1.3867655427390926
-0.97	0.7039168405403742	0.6952835293250242	1.228387455689943
-0.968	0.5243951047567633	0.5153650954787459	1.0741433732611636
-0.966	0.3532560218980329	0.34390184043083066	0.9239720862934472
-0.964	0.19026818175417173	0.18066297807180148	0.7778129375477362
-0.962	0.03519618662330758	0.02540336416473654	0.6356058188538631
-0.96	-0.11218466736514912	-0.1221024438759345	0.49729116826557235
-0.958	-0.25208927760333727	-0.26207781036403643	0.36280996722228775
-0.956	-0.3847422728070947	-0.39473587723897907	0.23210373771745446
-0.954	-0.5103525094642677	-0.5203017607429259	0.10511453947321933
-0.952	-0.6291259037176201	-0.6389774370064308	-0.0182150328780723
-0.95	-0.7412676077339123	-0.7509722670154251	-0.13794185260599984
-0.948	-0.846971316486333	-0.8564877167934262	-0.254122263687508
-0.946	-0.9464349119675858	-0.9557173358409579	-0.36681208360592565
-0.944	-1.0398435570481923	-1.0488550691648988	-0.4760666061433526
-0.942	-1.127391968017943	-1.136090563510157	-0.5819406041663723
-0.94	-1.2092573093883885	-1.217603186228891	-0.6844883324055229
-0.938	-1.2856142272351265	-1.293573966327536	-0.7837635302278652
-0.936	-1.3566331609790068	-1.364183052830235	-0.8798194244031521
-0.934	-1.4224940071240122	-1.429598179972399	-0.9727087318636063
-0.932	-1.4833560700295119	-1.4899862428671269	-1.0624836624566418
-0.93	-1.5393827596449536	-1.5455192828610258	-1.1491959216917047
-0.928	-1.5907318127761836	-1.596347517583589	-1.2328967134799955
-0.926	-1.6375613899581043	-1.6426320862531256	-1.3136367428678148
-0.924	-1.6800216079818453	-1.6845276319908842	-1.3914662187636118
-0.922	-1.7182606584528204	-1.722183322425561	-1.4664348566580019
-0.92	-1.7524176638974795	-1.755741757341736	-1.538591881337573
-0.918	-1.7826415609810644	-1.7853495757632416	-1.6079860295920259
-0.916	-1.8090658961972774	-1.811147982139704	-1.674665552914808
-0.914	-1.8318312154484746	-1.8332669838596944	-1.738678220197034
-0.912	-1.8510587305867106	-1.8518441118250908	-1.8000713204150998
-0.91	-1.8668866009567304	-1.8670103972338838	-1.8588916653114564
-0.908	-1.8794348847049076	-1.878886792413994	-1.91518559206912
-0.906	-1.8888282557959142	-1.8876077080117173	-1.9689989659793588
-0.904	-1.895191620425323	-1.893281089824602	-2.02037718310297
-0.902	-1.898632148302576	-1.8960342250110633	-2.0693651729250546
-0.9	-1.8992684665896804	-1.8959785058350702	-2.1160074010029786
-0.898	-1.897210835025629	-1.8932258835493498	-2.1603478716081463
-0.896	-1.8925695143986803	-1.8878865682006585	-2.202430130360841
-0.894	-1.8854445312425938	-1.8800689514266493	-2.242297266858815
-0.892	-1.8759494848265341	-1.869875007476779	-2.2799919172991507
-0.89	-1.8641778619893425	-1.8574084395884518	-2.3155562670935756
-0.888	-1.8502296581539175	-1.8427642029948417	-2.34903205347729
-0.886	-1.8341987661973869	-1.8260413454379367	-2.3804605681111872
-0.884	-1.8161798019665951	-1.807336033357684	-2.4098826596775753
-0.882	-1.7962643344088287	-1.7867379983840794	-2.4373387364691856
-0.88	-1.774537800300527	-1.7643341089485662	-2.4628687689718265
-0.878	-1.7510954411647206	-1.7402188468099302	-2.486512292440407
-0.876	-1.7260129977471101	-1.7144674543152143	-2.5083084094682557
-0.874	-1.6993720893905615	-1.6871698503192394	-2.528295792550184
-0.872	-1.6712560586718281	-1.6583990837820162	-2.546512686638672
-0.87	-1.6417404691147564	-1.6282428489468623	-2.56299691169371
-0.868	-1.6109037815749399	-1.596768463366702	-2.577785865226055
-0.866	-1.5788191824049913	-1.5640579701949477	-2.590916524833782
-0.864	-1.545556066655452	-1.530175322351536	-2.6024254507324778
-0.862	-1.5111836471242253	-1.4951980736999801	-2.6123487882788106
-0.86	-1.475769473103588	-1.4591892169719531	-2.6207222704873963
-0.858	-1.4393852780477252	-1.4222171293133548	-2.62758122054137
-0.856	-1.4020882211188117	-1.3843450666864898	-2.632960554296178
-0.854	-1.363944656706219	-1.3456357485853538	-2.636894782776918
-0.852	-1.3250139075336331	-1.3061515225703513	-2.639418014669112
-0.85	-1.2853520545142885	-1.2659530636920926	-2.6405639588028817
-0.848	-1.2450211966254439	-1.2250935908530811	-2.6403659266306465
-0.846	-1.204071636010176	-1.183630554492448	-2.6388568346981636
-0.844	-1.1625644241807633	-1.1416186517076108	-2.6360692071090774
-0.842	-1.120543738061734	-1.0991097800012337	-2.6320351779829094
-0.84	-1.0780659670658839	-1.05615311050762	-2.6267864939064554
-0.838	-1.0351769894636855	-1.0128043899419608	-2.6203545163786743
-0.836	-0.99192978896714	-0.9691025760991535	-2.6127702242489774
-0.834	-0.948363982295303	-0.9251026034598111	-2.604064216148926
-0.832	-0.9045242297846493	-0.8808449742344987	-2.594266712917549
-0.83	-0.8604637570707773	-0.8363709310922103	-2.5834075600198476
-0.828	-0.81621528767714	-0.7917237109883124	-2.571516229958916
-0.826	-0.7718205631104826	-0.7469473009108273	-2.558621824681495
-0.824	-0.7273194029048144	-0.7020818408896434	-2.5447530779768877
-0.822	-0.6827545235894055	-0.6571647107502042	-2.5299383578693786
-0.82	-0.6381539176554171	-0.6122282154056089	-2.514205669004104
-0.818	-0.593567054663565	-0.5673102195179955	-2.4975826550263007
-0.816	-0.5490160828456415	-0.5224517137473537	-2.4800966009540524
-0.814	-0.5045337325023818	-0.47767456003667585	-2.461774435544509
-0.812	-0.4601626539317378	-0.43302021245452926	-2.4426427336534324
-0.81	-0.4159249747196575	-0.38851455038200844	-2.4227277185883427
-0.808	-0.3718547868180808	-0.3441889553544153	-2.4020552644548996
-0.806	-0.32798212018477896	-0.30007334537158425	-2.3806508984970254
-0.804	-0.28432731015386437	-0.25619605665513845	-2.3585398034301153
-0.802	-0.2409257714153776	-0.21257697067966852	-2.335746819767986
-0.8	-0.19779892197403762	-0.1692519963966077	-2.312296448143125
-0.798	-0.1549702494303843	-0.12623801845671223	-2.2882128516203872
-0.796	-0.11246945735074672	-0.08356445570782789	-2.263519858004171
-0.794	-0.07030964483194937	-0.04124875391531635	-2.2382409621390558
-0.792	-0.028520435563054326	0.0006838091446250694	-2.2123993282037553
-0.79	0.012874302508139897	0.04221175062384419	-2.1860177919987342
-0.788	0.05386544133164016	0.08332205702061857	-2.159118863227055
-0.786	0.09442458086473758	0.12398681186171046	-2.1317247277687534
-0.784	0.13453555519113078	0.16419243187075772	-2.1038572499487342
-0.782	0.1741818770468818	0.20391626573488741	-2.0755379747979252
-0.78	0.2133458411776735	0.24314763553280194	-2.0467881303080624
-0.778	0.25201092502123634	0.2818714726029725	-2.0176286296798156
-0.776	0.2901664324098637	0.32006593066267075	-1.988080073564383
-0.774	0.3277882155580653	0.35771653195001185	-1.9581627522984952
-0.772	0.3648742224403928	0.39482068281494964	-1.92789664813291
-0.77	0.4014012377014268	0.4313573772149928	-1.8973014374543768
-0.768	0.4373622450199513	0.46731051932669776	-1.866396493000909
-0.766	0.47274429329417283	0.5026760375249477	-1.8352008860706608
-0.764	0.5075331720462088	0.5374406908964684	-1.8037333887241371
-0.762	0.5417261856175323	0.5715938293377473	-1.7720124759799294
-0.76	0.5753042779034434	0.6051227231612659	-1.7400563280037846
-0.758	0.6082647925270894	0.6380254562485721	-1.7078828322912165
-0.756	0.6406001074123444	0.670286255621899	-1.675509585843542
-0.754	0.6722926757977845	0.7019013101638094	-1.6429538973373
-0.752	0.7033444152179548	0.7328623441320811	-1.610232789287223
-0.75	0.7337462195854761	0.763161346556479	-1.5773630002024746
-0.748	0.7634897153973877	0.7927928429590846	-1.5443609867365653
-0.746	0.7925693744615602	0.8217551141957854	-1.5112429258305051
-0.744	0.8209837954759956	0.8500396158659467	-1.4780247168495133
-0.742	0.84872357329633	0.8776392284571938	-1.4447219837131138
-0.74	0.8757844352699785	0.9045504911034052	-1.4113500770187173
-0.738	0.9021655732899599	0.9307761256327629	-1.3779240761586249
-0.736	0.9278624878553821	0.9563084044861143	-1.3444587914304518
-0.734	0.9528673050670085	0.9811410265579711	-1.310968766141061
-0.732	0.9771866949928142	1.005276112395297	-1.2774682787038698
-0.73	1.0008081578973143	1.0287147581447755	-1.2439713447296252
-0.728	1.0237404109975778	1.0514477791618129	-1.2104917191105982
-0.726	1.0459741124842674	1.0734766884337432	-1.1770428980983267
-0.724	1.0675092726458775	1.0948031923296637	-1.1436381213746327
-0.722	1.088352896633122	1.115428022039667	-1.1102903741162204
-0.72	1.1084954097067528	1.1353450691492681	-1.077012389052645
-0.718	1.1279388440675229	1.154554265248476	-1.043816648517755
-0.716	1.1466890195445303	1.1730662449333351	-1.0107153864945935
-0.714	1.1647393057870274	1.1908754621943811	-0.9777205906536353
-0.712	1.182099797115637	1.2079847080040451	-0.9448440043846631
-0.71	1.198765360172977	1.2243899609629656	-0.9120971288218886
-0.708	1.2147335421298624	1.2401001812480794	-0.8794912248626159
-0.706	1.2300189772963999	1.2551152448433534	-0.8470373151793671
-0.704	1.2446156567989561	1.269439757038902	-0.8147461862253822
-0.702	1.2585242385515854	1.2830727176289995	-0.7826283902336031
-0.7	1.271754485528913	1.2960178994592928	-0.7506942472090915
-0.698	1.2843067150050742	1.3082816527449086	-0.7189538469149164
-0.696	1.296180831245184	1.319866950302098	-0.6874170508514069
-0.694	1.3073832912796033	1.3307710017393855	-0.656093494228949
-0.692	1.3179174035946575	1.3410076537127362	-0.624992587934161
-0.69	1.327788501256362	1.3505756127700317	-0.5941235204895084
-0.688	1.337001984147867	1.3594819778873066	-0.5634952600064184
-0.686	1.3455582076751005	1.3677292865765565	-0.5331165561317641
-0.684	1.3534667187022669	1.375321384382538	-0.5029959419878337
-0.682	1.360727556855436	1.3822669574865385	-0.47314173610576704
-0.68	1.3673463521991576	1.3885666181063736	-0.44356204435235547
-0.678	1.3733326142560933	1.394230529498317	-0.4142647618503653
-0.676	1.3786902798688212	1.3992595619301857	-0.3852575748922571
-0.674	1.3834231567880255	1.4036664627107658	-0.35654796284737944
-0.672	1.3875379840750766	1.4074488809733634	-0.3281432000625679
-0.67	1.3910383020462174	1.4106198242796153	-0.30005035775620525
-0.668	1.3939341200264654	1.4131818707350603	-0.27227630590576524
-0.666	1.3962282823086114	1.4151412682941489	-0.24482771512871332
-0.664	1.3979333454475464	1.4165055678258698	-0.21771105855691297
-0.662	1.3990456253701296	1.4172811955598168	-0.19093261370448072
-0.66	1.3995811754398448	1.4174759628836324	-0.16449846432903997
-0.658	1.3995408811611432	1.4170989176361881	-0.13841450228642682
-0.656	1.3989346230520299	1.416147495909105	-0.11268642937890694
-0.654	1.397766181912508	1.4146380564772167	-0.08731975919671109
-0.652	1.3960454285763957	1.4125741304857216	-0.06231981895315142
-0.65	1.3937783887721773	1.409967598380992	-0.03769175131305008
-0.648	1.3909748938351665	1.4068187009941102	-0.013440516214719894
-0.646	1.3876369361806458	1.4031371561750206	0.010429107314683633
-0.644	1.3837781116060366	1.398930513377301	0.03391251935033332
-0.642	1.3794019992818654	1.3942133756349326	0.05700529726747186
-0.64	1.3745132879242676	1.3889805642321362	0.07970319394571057
-0.638	1.3691272117189097	1.3832516134102855	0.10200213597986475
-0.636	1.3632437983753876	1.377029751044539	0.12389822189736925
-0.634	1.3568774980725644	1.370317133853344	0.14538772038227554
-0.632	1.3500311029704608	1.363128905937749	0.1664670685057158
-0.63	1.3427140121443304	1.3554744357152875	0.1871328699630392
-0.628	1.3349318509683212	1.3473538194946402	0.20738189331741522
-0.626	1.3266992007295328	1.3387812904728686	0.22721107025003445
-0.624	1.3180191196164133	1.3297653729897991	0.246617493816878
-0.622	1.308899714774177	1.3203087624462921	0.26559841671200557
-0.62	1.2993480646259008	1.310422470542244	0.28415124953743026
-0.618	1.2893738977667237	1.300119924188822	0.3022735590795387
-0.616	1.278984347676937	1.2894029259780635	0.3199630665920779
-0.614	1.2681915244863948	1.2782780892729761	0.33721764608567883
-0.612	1.2569969029140242	1.2667555647387831	0.35403532262397264
-0.61	1.2454119490912434	1.254850297393007	0.37041427062622406
-0.608	1.2334458420640069	1.2425609010492749	0.38635281217654466
-0.606	1.2211051040821046	1.2298978167283119	0.40184941533966023
-0.604	1.2083988671312715	1.216871552069695	0.4169026924832423
-0.602	1.1953358664030114	1.2034937943061674	0.43151139860676613
-0.6	1.1819192448839966	1.189765883148625	0.4456744296769738
-0.598	1.1681661518342064	1.1756985081318172	0.4593908209698488
-0.596	1.154071877973274	1.161297800857073	0.47265974541918226
-0.594	1.1396589123856575	1.1465804769255556	0.4854805119716791
-0.592	1.1249269628241907	1.1315445859253805	0.4978525639486129
-0.59	1.1098836599779456	1.1162070159587651	0.5097754774140509
-0.588	1.0945410840865475	1.1005635966677343	0.5212489595496506
-0.586	1.0789042689099793	1.0846348385849884	0.5322728470359815
-0.584	1.0629851122050278	1.0684226208353163	0.5428471044404262
-0.582	1.0467812467934228	1.051935838615452	0.5529718226116305
-0.58	1.0303184607006945	1.0351823515277379	0.562647217080515
-0.578	1.0135896001089253	1.0181735411011497	0.5718736264678191
-0.576	0.9966042289741965	1.0009138554042862	0.5806515108982693
-0.574	0.9793778949790225	0.9834148102746514	0.5889814504212114
-0.572	0.9619136814368722	0.9656774819399785	0.5968641434378823
-0.57	0.9442202616734044	0.9477158251334901	0.6043004051351857
-0.568	0.926304393142626	0.9295369005242125	0.6112911659260492
-0.566	0.9081719847059057	0.9111465745798175	0.617837469896335
-0.564	0.8898371654627621	0.8925496700142551	0.6239404732582987
-0.562	0.8713006763047326	0.8737592226780546	0.6296014428106262
-0.56	0.8525714392850449	0.8547836269260637	0.6348217544049974
-0.558	0.8336607304000886	0.8356302080759229	0.6396028914192289
-0.556	0.8145736133268886	0.8163004392728475	0.6439464432369781
-0.554	0.7953195380389283	0.7968064072227173	0.6478541037339843
-0.552	0.7759009462849282	0.7771567517418881	0.6513276697708787
-0.55	0.7563341052890798	0.7573554168437651	0.6543690396925499
-0.548	0.7366149875816316	0.7374135145560616	0.6569802118340706
-0.546	0.7167550311007982	0.7173339386196226	0.6591632830331768
-0.544	0.6967705869077384	0.6971290018012954	0.6609204471492994
-0.542	0.6766558626580464	0.6768029019348775	0.6622539935891688
-0.54	0.6564253031225585	0.6563621907508735	0.6631663058389494
-0.538	0.6360831305965158	0.6358123077713127	0.6636598600029763
-0.536	0.6156398787605691	0.6151646084354201	0.6637372233489842
-0.534	0.5950946738907722	0.5944257625587424	0.6634010528599683
-0.532	0.5744653400862088	0.5735990049636408	0.6626540937925331
-0.53	0.5537467801200301	0.552691095498301	0.6614991782418448
-0.528	0.5329586723208624	0.5317206201148282	0.6599392237131264
-0.526	0.5120972215341251	0.5106756538064752	0.6579772316997037
-0.524	0.4911714921665666	0.48957246004193206	0.6556162862676168
-0.522	0.47019181201163945	0.46841919107396346	0.6528595526467857
-0.52	0.44916002592994464	0.4472180928056603	0.6497102758287288
-0.518	0.4280844987131839	0.42598089541610207	0.6461717791708478
-0.516	0.4069722918548085	0.404705244581894	0.642247463007265
-0.514	0.3858282819602839	0.3834052767716033	0.6379408032662168
-0.512	0.3646604519634805	0.36208693542707726	0.633255350093997
-0.51	0.34347788021233927	0.340751515620047	0.6281947264854822
-0.508	0.32227620698180703	0.3194073723921483	0.6227626269211799
-0.506	0.30106932020381694	0.2980617513612703	0.6169628160108653
-0.504	0.27986448834000915	0.2767206828733437	0.6107991271437474
-0.502	0.2586641678118355	0.2553891462296095	0.6042754611452208
-0.5	0.23747435262823424	0.23406859352562026	0.5973957849401454
-0.498	0.21630059723035577	0.2127722275374802	0.590164130222714
-0.496	0.19514749008488771	0.19150155629135962	0.5825845921328399
-0.494	0.17402376308618953	0.1702651738618215	0.5746613279391456
-0.492	0.1529321155194205	0.1490634760606906	0.5663985557284661
-0.49	0.13188598699134427	0.12790273626590187	0.5578005531019381
-0.488	0.11087419784155998	0.10679397234398308	0.5488716558776425
-0.486	0.08991800208156683	0.08573768665624365	0.5396162567997804
-0.484	0.06901565952791053	0.06474257933487904	0.5300388042544453
-0.482	0.04817131573483104	0.04380685298891823	0.5201438009919128
-0.48	0.027393837906788638	0.022942754400261278	0.5099358028555225
-0.478	0.006686333929002305	0.0021520881858856367	0.4994194175170893
-0.476	-0.013946365187062038	-0.01856220669292097	0.4885993032188898
-0.474	-0.03449923905809919	-0.03919130676715388	0.4774801675221937
-0.472	-0.05496873766327834	-0.059729833508540775	0.4660667660623594
-0.47	-0.075349859390392	-0.08017948875071046	0.4543639013104932
-0.468	-0.09563377193821813	-0.10053015667635945	0.442376421341642
-0.466	-0.11582317585669318	-0.12077761244146867	0.4301092186095754
-0.464	-0.13590875891153137	-0.14091878477270608	0.4175672287280945
-0.462	-0.15588689549950668	-0.1609516999407966	0.40475542925892116
-0.46	-0.17575262071089773	-0.18086856894750802	0.39167883850612994
-0.458	-0.19550744129313125	-0.20066504074982383	0.37834251431714294
-0.456	-0.21513653510879513	-0.2203367884359334	0.3647515528902858
-0.454	-0.23464302551383992	-0.23988415262423113	0.3509110875888874
-0.452	-0.2540231041264812	-0.25929686063030866	0.33682628776194823
-0.45	-0.27326873094376447	-0.2785775814077478	0.322502357571369
-0.448	-0.2923788905104512	-0.2977160369224531	0.3079445348257238
-0.446	-0.31135287977813214	-0.31671127359682105	0.29315808982059616
-0.444	-0.33018394142944874	-0.33556121931151583	0.27814832418547947
-0.442	-0.3488684082700459	-0.3542614098168062	0.2629205697372195
-0.44	-0.3673941934071428	-0.37280618834620793	0.24748018734003516
-0.438	-0.38577126056545435	-0.3911933947642449	0.23183256577206768
-0.436	-0.4039933092075689	-0.409420872343943	0.21598312059851538
-0.434	-0.4220507366970341	-0.4274852560903366	0.19993729305130822
-0.432	-0.4399441100013786	-0.4453808382106273	0.1837005489153475
-0.43	-0.4576744889428203	-0.46310658565671997	0.1672783774212962
-0.428	-0.4752305766853884	-0.4806590917985479	0.15067629014492975
-0.426	-0.49261470482772945	-0.4980349637970622	0.13389981991305316
-0.424	-0.5098181090186445	-0.5152307807545276	0.11695451971595215
-0.422	-0.5268450196484973	-0.5322430941564797	0.09984596162642602
-0.42	-0.5436927529072748	-0.5490696301643063	0.08257973572536537
-0.418	-0.5603504123431552	-0.5657151366860228	0.06516144903388393
-0.416	-0.5768216158887534	-0.5821609311696911	0.04759672445201826
-0.414	-0.5931045844250993	-0.5984175645767342	0.029891199703975274
-0.412	-0.6091903638785156	-0.6144780388136974	0.012050526289944602
-0.41	-0.6250855792039147	-0.630340037297521	-0.005919631555543897
-0.408	-0.6407784427764401	-0.6460012086605209	-0.024013597898689204
-0.406	-0.6562707287238475	-0.6614568693798777	-0.042225686134945706
-0.404	-0.6715610669542535	-0.6767105164088818	-0.06055020001098255
-0.402	-0.6866504162956265	-0.6917562640244697	-0.07898143464009588
-0.4	-0.7015240949775562	-0.7065929051155964	-0.09751367751104534
-0.398	-0.7161952469074735	-0.7212157155541241	-0.11614120949036327
-0.396	-0.7306535530765225	-0.7356246524272778	-0.1348583058180744
-0.394	-0.7448967463904473	-0.7498231557031279	-0.1536592370968835
-0.392	-0.7589269354893262	-0.7637982835080722	-0.17253827027478785
-0.39	-0.7727384026790097	-0.7775569983575243	-0.19148966962114933
-0.388	-0.7863310454189151	-0.7910933438985129	-0.21050769769619393
-0.386	-0.7997040461688554	-0.8044072522230157	-0.22958661631396116
-0.384	-0.8128544957768109	-0.8174962697078503	-0.24872068749870463
-0.382	-0.8257811836694082	-0.8303626577662082	-0.26790417443471076
-0.38	-0.8384799764721202	-0.8429981128325095	-0.28713134240959304
-0.378	-0.8509565877604283	-0.8554060057199282	-0.3063964597510047
-0.376	-0.8632026828353708	-0.8675850635561659	-0.32569379875680005
-0.374	-0.8752175942436782	-0.8795293258144624	-0.3450176366186447
-0.372	-0.887005686972907	-0.8912421705157311	-0.3643622563390665
-0.37	-0.8985560586627536	-0.9027234521488773	-0.38372194764194256
-0.368	-0.9098766500907411	-0.9139683352736472	-0.4030910078764346
-0.366	-0.9209631424322752	-0.9249743808765427	-0.42246374291437305
-0.364	-0.9318097185640608	-0.9357472771021744	-0.4418344680410692
-0.362	-0.9424269664004401	-0.9462821637710676	-0.46119750883958477
-0.36	-0.9528005181004279	-0.9565754211749811	-0.48054720206843526
-0.358	-0.9629369884239657	-0.9666327249214417	-0.49987789653274084
-0.356	-0.9728390185579677	-0.9764468895410723	-0.5191839539488169
-0.354	-0.9824960411526958	-0.9860212672700783	-0.5384597498022101
-0.352	-0.9919128828293161	-0.9953498291139093	-0.5576996741991763
-0.35	-1.001091992926272	-1.0044406298408157	-0.5768981327116002
-0.348	-1.0100243489484875	-1.0132887974768314	-0.5960495472153593
-0.346	-1.0187179872401013	-1.0218906355642683	-0.6151483567221316
-0.344	-1.0271679245729164	-1.030248322161854	-0.6341890182046424
-0.342	-1.0353727219172562	-1.0383652154573437	-0.6531660074153587
-0.34	-1.0433357724946282	-1.0462352588928834	-0.6720738196986233
-0.338	-1.0510567385514247	-1.0538617776019452	-0.6909069707962322
-0.336	-1.0585291917514401	-1.0612422734435358	-0.7096599976464575
-0.334	-1.065761668609524	-1.068374197629518	-0.7283274591765069
-0.332	-1.0727456916712448	-1.0752620791002914	-0.7469039370884336
-0.33	-1.0794846547423878	-1.0819080582125555	-0.7653840366384832
-0.328	-1.0859815934561183	-1.0883060964618336	-0.783762387409892
-0.326	-1.0922335353811181	-1.0944595417601943	-0.8020336440791114
-0.324	-1.0982356704473608	-1.1003646722743772	-0.8201924871754962
-0.322	-1.1039980580819395	-1.1060295161887956	-0.8382336238344192
-0.32	-1.1095112599863135	-1.1114433444429748	-0.8561517885438359
-0.318	-1.1147814596352352	-1.1166153416213083	-0.8739417438842938
-0.316	-1.1198105090355044	-1.1215429877715852	-0.8915982812623764
-0.314	-1.1245950342856466	-1.1262260817864367	-0.9091162216376034
-0.312	-1.1291317159307748	-1.1306621060869742	-0.926490416242757
-0.31	-1.1334281647485727	-1.134857935537462	-0.9437157472976667
-0.308	-1.1374817003317417	-1.138806319150825	-0.9607871287164256
-0.306	-1.1412898247501089	-1.142516482817444	-0.9776995068080572
-0.304	-1.1448580138613305	-1.145982356359155	-0.9944478609706213
-0.302	-1.148184201244235	-1.1492061337054407	-1.0110272043787598
-0.3	-1.1512667731696078	-1.1521864507001431	-1.027432584664697
-0.298	-1.154110862104171	-1.1549313483383312	-1.0436590845926654
-0.296	-1.1567152680202395	-1.1574312753456286	-1.0597018227267907
-0.294	-1.1590792285308773	-1.1596966105219961	-1.0755559540924091
-0.292	-1.161204258726727	-1.1617201341017374	-1.091216670830832
-0.29	-1.1630934754193893	-1.163506376453191	-1.106679202847554
-0.288	-1.1647452063796802	-1.1650563557317644	-1.1219388184539003
-0.286	-1.1661575355131069	-1.1663710829503473	-1.1369908250021188
-0.284	-1.1673375803761332	-1.1674480479873826	-1.1518305695139184
-0.282	-1.1682837842154528	-1.1682952932041477	-1.1664534393024435
-0.28	-1.1689918385058804	-1.16890679760568	-1.180854862587697
-0.278	-1.1694707732818228	-1.1692859475495188	-1.1950303091054044
-0.276	-1.1697202406925367	-1.1694349144811484	-1.208975290709319
-0.274	-1.169738382153887	-1.169354747137777	-1.2226853619669713
-0.272	-1.169524043308619	-1.1690429337560138	-1.2361561207488632
-0.27	-1.1690821202348407	-1.168506390202401	-1.2493832088111032
-0.268	-1.168416407442209	-1.1677402712945824	-1.262362312371481
-0.266	-1.1675208668148762	-1.1667503168799487	-1.2750891626789937
-0.264	-1.1664014649270344	-1.1655387267975812	-1.2875595365768058
-0.262	-1.1650613645818275	-1.1641007149668023	-1.2997692570586574
-0.26	-1.163495347635082	-1.1624431597396934	-1.3117141938187136
-0.258	-1.1617122310502344	-1.1605671297605988	-1.3233902637948562
-0.256	-1.1597063687652045	-1.158470158199752	-1.334793431705421
-0.254	-1.1574833404727385	-1.1561556734253768	-1.3459197105793752
-0.252	-1.1550429932208157	-1.1536235271540862	-1.3567651622799364
-0.25	-1.1523882097635243	-1.1508818512869479	-1.3673258980216372
-0.248	-1.1495174132636592	-1.1479234953636566	-1.3775980788808364
-0.246	-1.1464375537874787	-1.144751905253001	-1.3875779162996622
-0.244	-1.143144672769709	-1.1413728276051303	-1.3972616725834084
-0.242	-1.1396414547480147	-1.137789701121276	-1.40664566139137
-0.24	-1.1359313766769763	-1.1339918803945748	-1.4157262482211184
-0.238	-1.1320132856168772	-1.129992212214629	-1.424499850886226
-0.236	-1.1278944577610963	-1.1257882543779538	-1.4329629399874289
-0.234	-1.123571292150578	-1.1213846200422437	-1.4411120393772314
-0.232	-1.1190425756581086	-1.1167812613839845	-1.4489437266179614
-0.23	-1.114316263483171	-1.111975778330442	-1.4564546334332558
-0.228	-1.1093945571319201	-1.106973974115826	-1.463641446153002
-0.226	-1.1042764733231767	-1.1017769452268018	-1.4705009061517123
-0.224	-1.0989599753177701	-1.0963893747477425	-1.4770298102803463
-0.222	-1.0934539194858677	-1.0908112119516924	-1.4832250112915761
-0.22	-1.0877555043455085	-1.0850400666393036	-1.4890834182584913
-0.218	-1.0818680889956174	-1.0790817584581323	-1.4946019969867497
-0.216	-1.0757936176969447	-1.0729386162330197	-1.49977777042017
-0.214	-1.0695304638184362	-1.0666106670072342	-1.5046078190397671
-0.212	-1.0630897035786837	-1.0600978155373124	-1.5090892812562309
-0.21	-1.0564643856672475	-1.0534130208150598	-1.5132193537958447
-0.208	-1.049659491060123	-1.0465421565459645	-1.5169952920798546
-0.206	-1.0426758217118155	-1.0394946348204577	-1.520414410597271
-0.204	-1.035515467321294	-1.0322763205601055	-1.5234740832711227
-0.202	-1.0281810798427775	-1.024882518516493	-1.5261717438181457
-0.2	-1.0206769372268256	-1.0173226337121468	-1.5285048861019224
-0.198	-1.0130014656957418	-1.0095931930195494	-1.530471064479458
-0.196	-1.0051572589497997	-1.0016942081272713	-1.5320678941412003
-0.194	-0.9971502907581751	-0.9936315725233303	-1.5332930514445078
-0.192	-0.9889743482335713	-0.9854076796311094	-1.534144274240553
-0.19	-0.9806351745316165	-0.97702372508334	-1.5346193621946749
-0.188	-0.9721452749215864	-0.9684821438420005	-1.5347161771001687
-0.186	-0.9634897951540682	-0.9597853013216934	-1.534432643185525
-0.184	-0.954682148221762	-0.9509309465817067	-1.533766747415105
-0.182	-0.9457192398786389	-0.9419273453816709	-1.5327165397832647
-0.18	-0.9366062319630729	-0.9327733739990243	-1.5312801336019162
-0.178	-0.9273418543618215	-0.9234703365778936	-1.5294557057815366
-0.176	-0.917932206820238	-0.9140253084743768	-1.527241497105618
-0.174	-0.9083794932289572	-0.904434875018715	-1.5246358124985582
-0.172	-0.8986797848488284	-0.894705021879236	-1.5216370212869998
-0.17	-0.8888423196634813	-0.884831143338058	-1.5182435574546058
-0.168	-0.8788638581724904	-0.8748238888762548	-1.5144539198902818
-0.166	-0.8687499673287881	-0.8646822368408843	-1.5102666726298397
-0.164	-0.8585008818748262	-0.8544098093137352	-1.5056804450911068
-0.162	-0.848124914356025	-0.8440055537715184	-1.500693932302473
-0.16	-0.8376158660693644	-0.8334731174260679	-1.4953058951248863
-0.158	-0.8269811586309269	-0.8228173833159486	-1.4895151604672863
-0.156	-0.8162193623121404	-0.8120384482041882	-1.4833206214954835
-0.154	-0.8053345014151267	-0.8011376481308293	-1.476721237834481
-0.152	-0.7943283076316012	-0.7901163028228052	-1.4697160357642387
-0.15	-0.7832059199442518	-0.7789804745264655	-1.4623041084088808
-0.148	-0.7719652270095122	-0.7677291332124018	-1.4544846159193445
-0.146	-0.760611042431392	-0.7563659911396985	-1.446256785649474
-0.144	-0.7491455463453269	-0.7448924028671393	-1.4376199123255564
-0.142	-0.7375723894791044	-0.7333132530059062	-1.428573358209299
-0.14	-0.7258885124664741	-0.721627534911973	-1.4191165532542522
-0.138	-0.7141034239896066	-0.7098390367430853	-1.4092489952556733
-0.136	-0.7022137443993267	-0.6979525679801081	-1.3989702499938328
-0.134	-0.6902253376089053	-0.6859672616352598	-1.3882799513707667
-0.132	-0.6781376119035794	-0.6738832754682423	-1.3771778015404668
-0.13	-0.6659585385799772	-0.6617043848930718	-1.365663571032518
-0.128	-0.6536811489578632	-0.6494413834478565	-1.3537370988691773
-0.126	-0.6413115604615758	-0.6370839318839124	-1.3413982926758938
-0.124	-0.6288590357801858	-0.6246393487182708	-1.3286471287852744
-0.122	-0.6163172648409264	-0.6121113831717924	-1.3154836523344904
-0.12	-0.603688867614665	-0.5995014723505234	-1.301907977356128
-0.118	-0.5909851432258808	-0.5868122209114023	-1.287920286862481
-0.116	-0.578199776206556	-0.5740462758616337	-1.273520832923287
-0.114	-0.5653344680979566	-0.5612015494559234	-1.258709936736905
-0.112	-0.5523968291683226	-0.5482888637268571	-1.2434879886949384
-0.11	-0.5393834646907973	-0.5353038637663998	-1.227855448440299
-0.108	-0.5263052730822836	-0.5222503438815035	-1.211812844918714
-0.106	-0.5131559642112173	-0.5091297848192522	-1.1953607764236758
-0.104	-0.49994195279915704	-0.4959471661207611	-1.1784999106348362
-0.102	-0.48666290699986664	-0.4827004948692997	-1.161230984649841
-0.1	-0.4733237527399699	-0.4693971277868166	-1.14355480500961
-0.098	-0.45992678633994866	-0.45603854768141205	-1.1254722477170571
-0.096	-0.4464769878277448	-0.4426250980276975	-1.1069842582492566
-0.094	-0.43296945051411845	-0.42915714120982645	-1.0880918515630493
-0.092	-0.4194119495812113	-0.4156397057504197	-1.0687961120940925
-0.09	-0.40580313196012074	-0.40207783592573165	-1.0490981937493546
-0.088	-0.39214600611374717	-0.3884683798878379	-1.0289993198930494
-0.086	-0.3784487372483932	-0.3748164034060559	-1.0085007833260153
-0.084	-0.3647033577613137	-0.36112346047133004	-0.9876039462585382
-0.082	-0.3509225469084116	-0.3473934312833637	-0.9663102402766142
-0.08	-0.33710297195762184	-0.33362788073164185	-0.9446211663016579
-0.078	-0.3232445567439662	-0.31982603898084716	-0.9225382945436533
-0.076	-0.3093577444215342	-0.3059953515199282	-0.9000632644477458
-0.074	-0.29543817237576764	-0.29213269867047154	-0.8771977846342787
-0.072	-0.2814869092016095	-0.2782443559670901	-0.8539436328322723
-0.07	-0.26751124456449893	-0.26432956648857364	-0.8303026558063451
-0.068	-0.25351096662048633	-0.2503958290985585	-0.8062767692770785
-0.066	-0.2394867739620266	-0.23643530523093437	-0.7818679578348247
-0.064	-0.22544664045989982	-0.22246257392320445	-0.7570782748469568
-0.062	-0.21138781703573833	-0.20847216216113934	-0.7319098423585615
-0.06	-0.19731025644882372	-0.19446808405005966	-0.7063648509865759
-0.058	-0.1832256398618209	-0.18045195984277124	-0.6804455598073662
-0.056	-0.1691224905411707	-0.16642657166134753	-0.6541542962377487
-0.054	-0.1550152678380882	-0.15239594126955772	-0.6274934559094556
-0.052	-0.14090154571035626	-0.13835817865253489	-0.600465502537042
-0.05	-0.1267800378690152	-0.1243161309179423	-0.5730729677792361
-0.048	-0.11265732293147826	-0.11027732320306921	-0.5453184510937326
-0.046	-0.09853668591530637	-0.09623637094879747	-0.5172046195854287
-0.044	-0.08441749267257956	-0.0822020073451889	-0.48873420784810373
-0.042	-0.07030114944474915	-0.06817238638016745	-0.45991001779953955
-0.04	-0.056193820426880065	-0.0541491851828966	-0.4307349185100866
-0.038	-0.042091461366428135	-0.04013879802216036	-0.4012118460246711
-0.036	-0.028002139181205945	-0.026139423730204947	-0.3713438031782449
-0.034	-0.013926859233258633	-0.012153918290484678	-0.3411338594046799
-0.032	0.00013603800975922167	0.0018148267039072297	-0.3105851505391025
-0.03	0.014182644647708926	0.015766273938767034	-0.27970087861367454
-0.028	0.02820951512813543	0.029697499474438088	-0.2484843116468139
-0.026	0.0422159773061274	0.04360561859245096	-0.2169387834258596
-0.024	0.05619697575608022	0.05748772757412687	-0.18506769328317946
-0.022	0.07015172469113283	0.07134676450246326	-0.1528745058657205
-0.02	0.08408472438043667	0.08517395073532757	-0.12036275089800241
-0.018	0.09798634894664836	0.0989733748761901	-0.08753602293855367
-0.016	0.11185663271730106	0.1127374276189	-0.05439798112979061
-0.014	0.12569308732055426	0.12646787333060278	-0.020952348941339155
-0.012	0.1394939329437095	0.14016173935448262	0.012797086093199905
-0.01	0.15325907700416613	0.15382078461484983	0.046846472646043635
-0.008	0.16698302373285948	0.16743382660156747	0.08119189587157638
-0.006	0.18066696102566782	0.18100611835120586	0.11582937768925625
-0.004	0.19430856387576956	0.19453586288177857	0.15075487707307894
-0.002	0.20790550991372794	0.20801890805381434	0.18596429034759857
0	0.22145345149051193	0.22145404687920586	0.22145345149050577
0.002	0.23494929496618658	0.23483827378076877	0.2572181324417627
0.004	0.2484002539902641	0.24817210146563193	0.2932540434192956
0.006	0.2617995085890892	0.26144962482422046	0.32955683324124385
0.008	0.2751415644699107	0.27467546785882213	0.3661220896547667
0.01	0.2884254533250645	0.2878383732681776	0.4029453396714071
0.012	0.3016567794245694	0.30094885195022425	0.4400220499090123
0.014	0.31482521609777053	0.31399505819007933	0.4773476269402119
0.016	0.327929494144791	0.326976905516279	0.5149174176474529
0.018	0.3409722393118084	0.33989605077689417	0.552726709584592
0.02	0.3539515473000804	0.3527482704145478	0.5907707313450454
0.022	0.3668622184758352	0.365532879497116	0.6290446529364939
0.024	0.3797009054708985	0.3782485764758725	0.6675435861621485
0.026	0.39247382299537825	0.3908899779266123	0.7062625850085693
0.028	0.40517149853289985	0.4034610319014511	0.745196646040045
0.03	0.41779460338745933	0.4159575082525728	0.7843407087995268
0.032	0.43034631454670147	0.4283763418094825	0.8236896562161211
0.034	0.4428171679241241	0.440716797823829	0.8632383150191388
0.036	0.4552086423154347	0.4529792868962488	0.9029814561587013
0.038	0.46751893578970344	0.4651601565912239	0.9429137952329051
0.04	0.47974911765573436	0.47725572502748714	0.9830299929215415
0.042	0.491894462626126	0.48926640809224964	1.0233246554263746
0.044	0.5039526703174069	0.5011949389246776	1.0637923349179768
0.046	0.5159272569159317	0.5130323592533034	1.1044275299891209
0.048	0.5278132816526975	0.52478083702076	1.1452246861147288
0.05	0.5396029582704528	0.536439002070312	1.186178196118378
0.052	0.5513054257215337	0.5480042908975826	1.2272824006453658
0.054	0.5629159628547504	0.559475374657425	1.2685315886423294
0.056	0.5744276091459583	0.5708543741486976	1.3099199978434237
0.058	0.5858476729933749	0.5821322526915635	1.3514418152630565
0.06	0.5971659107725737	0.5933135094271504	1.3930911776951804
0.062	0.6083844919493288	0.6043949688406763	1.4348621722191417
0.064	0.6195039808561894	0.6153758723201255	1.4767488367120882
0.066	0.6305220223525936	0.6262553307997789	1.51874516036793
0.068	0.641438004423138	0.6370302104081795	1.560845084222863
0.07	0.6522440661884853	0.6476996717713916	1.6030425016874448
0.072	0.6629469809266298	0.6582576063288943	1.64533125908523
0.074	0.6735455029136789	0.6687143130388538	1.6877051561979628
0.076	0.684027205105781	0.679060155858891	1.7301579468173258
0.078	0.6944020813606095	0.6892954545774335	1.7726833393032455
0.08	0.7046681280170949	0.6994181690969601	1.815274997148757
0.082	0.7148188944201314	0.7094286300959541	1.857926539551424
0.084	0.7248550460748544	0.7193247790027051	1.9006315419913162
0.086	0.7347751840558215	0.7291039930010642	1.9433835368155445
0.088	0.7445827429296258	0.7387665885887216	1.9861760138293538
0.09	0.7542671069283234	0.7483128388849876	2.02900242089377
0.092	0.7638346916614367	0.7577401177864245	2.071856164529809
0.094	0.7732811543680537	0.7670474948900181	2.114730610529236
0.096	0.7826076443232651	0.7762305959397532	2.1576190845718908
0.098	0.7918093229666142	0.7852931958251825	2.2005148728495625
0.1	0.8008881732183535	0.7942314527204216	2.243411222696426
0.102	0.8098427949833373	0.8030450560736255	2.2863013432260297
0.104	0.8186716667372593	0.8117325143617092	2.329178405974852
0.106	0.8273742522544618	0.8202946399895006	2.3720355455524014
0.108	0.8359476935029405	0.8287275968116143	2.4148658602978808
0.11	0.8443899681038871	0.8370322028328903	2.4576624129434093
0.112	0.8527054697709757	0.8452063593798308	2.5004182312838
0.114	0.860888405534274	0.8532503114663335	2.5431263088528944
0.116	0.8689367871074876	0.8611625108927998	2.5857796056064526
0.118	0.8768552137853552	0.8689420240407844	2.6283710486116045
0.12	0.8846388868612437	0.876586122054514	2.6708935327428547
0.122	0.8922879468506081	0.8840968187870706	2.713339921384647
0.124	0.8998012023696175	0.8914731023572822	2.7557030471404835
0.126	0.9071753943715483	0.898714048093971	2.797975712548602
0.128	0.9144122795640656	0.9058128085841182	2.840150690804211
0.13	0.9215096830265387	0.9127777900549892	2.882220726488284
0.132	0.9284742519545743	0.9196015607664543	2.9241785363029047
0.134	0.9352905850098918	0.926287835953907	2.966016809813174
0.136	0.9419670466533088	0.932830939716736	3.0077282101956744
0.138	0.9485051740344106	0.9392351435092454	3.0493053749934913
0.14	0.9549015129356585	0.9454982957576277	3.0907409168777873
0.142	0.9611509987730319	0.9516158563185005	3.132027424415938
0.144	0.9672553019867316	0.957590362475495	3.1731574628462274
0.146	0.9732170782751577	0.9634243165387839	3.21412357485909
0.148	0.9790316690182238	0.9691108368206391	3.254918281384923
0.15	0.9847037478782045	0.974651814518113	3.295534082388446
0.152	0.9902252596004506	0.9800468655525465	3.3359634576696218
0.154	0.9956003481797208	0.9852955214889634	3.3761988676711363
0.156	1.0008298358892742	0.9903973325974265	3.4162327542924293
0.158	1.0059055593157076	0.9953512741538959	3.456057541710288
0.16	1.0108392231171006	1.0001539636953953	3.4956656372059975
0.162	1.015618908767179	1.0048119804045903	3.535049431999044
0.164	1.0202461504303246	1.0093195739774	3.574201302087379
0.166	1.0247250736745321	1.0136762956669405	3.6131136090942397
0.168	1.0290520695270464	1.0178834525216343	3.6517787011215272
0.17	1.0332270786379678	1.021939374497284	3.690188913609738
0.172	1.0372472388232996	1.0258435881731502	3.7283365702044606
0.174	1.041119848235481	1.029596193173482	3.7662139836294206
0.176	1.0448371779404348	1.0331973106437577	3.8038134565660853
0.178	1.0483990649715187	1.0366458663086624	3.841127282539833
0.18	1.051804450078577	1.0399425345048279	3.8781477468126653
0.182	1.055060650468693	1.0430821197644813	3.9148671272824904
0.184	1.0581599695003807	1.0460717653257037	3.951277695388956
0.186	1.0611058352582856	1.0489056703833053	3.987371717025838
0.188	1.0638913306678484	1.0515862795960473	4.023141453459994
0.19	1.0665262852634279	1.054113068584257	4.058579162256866
0.192	1.0690039462149241	1.0564820026822122	4.093677098212543
0.194	1.0713223145160926	1.058698465825755	4.128427514292387
0.196	1.0734865554776873	1.0607583578049815	4.162822662576199
0.198	1.0754923325322927	1.0626653055485287	4.196854795209964
0.2	1.0773422887668693	1.0644146398354368	4.230516165364139
0.202	1.07903569915377	1.0660082106511675	4.263799028198499
0.204	1.0805717933146732	1.067448391359652	4.296695641833548
0.206	1.0819490088775943	1.0687311224100782	4.329198268328477
0.208	1.0831671044069378	1.0698541131896377	4.361299174665686
0.21	1.084231370924716	1.0708256116541899	4.3929906337418645
0.212	1.0851345447427014	1.0716374290602384	4.424264925365619
0.214	1.085883209493682	1.0722943153685656	4.455114337261668
0.216	1.0864693656344402	1.0727956964436842	4.485531166081597
0.218	1.086901045860124	1.073138660518484	4.515507718421152
0.22	1.0871717443518787	1.0733279578639192	4.54503631184411
0.222	1.0872868127221573	1.0733576770311535	4.574109275912701
0.224	1.0872439543282302	1.0732326038594675	4.602718953224575
0.226	1.0870412676365135	1.0729497552192822	4.630857700456351
0.228	1.086678401608368	1.072512688897837	4.658517889413695
0.23	1.0861652007420306	1.0719167230785043	4.685691908087978
0.232	1.0854862452427443	1.0711677148342733	4.712372161719476
0.234	1.0846524607811587	1.0702597962765896	4.738551073867134
0.236	1.0836606903877208	1.0691988351960435	4.764221087484888
0.238	1.0825113615573085	1.0679783767985718	4.789374666004541
0.24	1.0812067613581244	1.0666054435719226	4.814004294425196
0.242	1.0797403566177002	1.0650765016495627	4.83810248040925
0.244	1.0781227384253733	1.06339271766657	4.86166175538494
0.246	1.0763432477672472	1.0615546443482402	4.884674675655451
0.248	1.0744106969403158	1.0595604947281492	4.9071338235145765
0.25	1.072320321325163	1.0574120333233608	4.92903180836894
0.252	1.0700716268854542	1.0551103892331695	4.950361267866771
0.254	1.0676738028778014	1.0526537463000987	4.971114869033239
0.256	1.0651154406665604	1.0500444580190504	4.9912853094123495
0.258	1.0623999074673112	1.047281298091836	5.010865318215384
0.26	1.0595327856840655	1.044367148875519	5.029847657475912
0.262	1.0565104793052298	1.0413002068693746	5.0482251232113535
0.264	1.0533350955948408	1.0380798479891973	5.065990546591096
0.266	1.0500070554481649	1.0347060263045829	5.08313679511117
0.268	1.0465250022552366	1.0311827942782181	5.099656773775494
0.27	1.042886929275197	1.0275112570834701	5.115543426283649
0.272	1.039099477433288	1.0236872601146343	5.13078973622524
0.274	1.0351595768842883	1.0197136858428513	5.145388728280797
0.276	1.031067414745206	1.0155904597188536	5.1593334694292405
0.278	1.026822829204532	1.0113198542150275	5.172617070161893
0.28	1.0224302719027347	1.006900065154029	5.185232685703066
0.282	1.0178882523044774	1.0023309822633806	5.19717351723719
0.284	1.0131960203649144	0.9976166990047091	5.208432813142505
0.286	1.0083537954825528	0.9927535361911952	5.219003870231309
0.288	1.0033658526723561	0.987748531088222	5.228880034996765
0.29	0.9982290624228722	0.9825933478878959	5.2380547048662605
0.292	0.9929436012658703	0.9772955338849169	5.246521329461332
0.294	0.98751456589509	0.9718538328561017	5.254273411864141
0.296	0.9819370431468721	0.9662693233209279	5.261304509890502
0.298	0.9762177574949679	0.9605384034580876	5.26760823736948
0.3	0.9703517290163413	0.9546674249840182	5.273178265429538
0.302	0.9643395737140895	0.9486556754066156	5.27800832379124
0.304	0.9581894477850158	0.9425054543123762	5.282092202066517
0.306	0.9518924885020141	0.9362107652311392	5.285423751064483
0.308	0.9454556183103748	0.929777375079491	5.287996884103814
0.31	0.9388797293679862	0.9232074944217612	5.289805578331682
0.312	0.9321636446468176	0.9165022404309808	5.290843876049245
0.314	0.9253078369940875	0.9096555824095784	5.291105886043701
0.316	0.9183137460765634	0.9026738956069976	5.290585784926879
0.318	0.9111808879117789	0.8955588092744042	5.289277818480417
0.32	0.903911966843624	0.888309018235621	5.287176303007477
0.322	0.8965083581914025	0.8809238456139477	5.284275626691017
0.324	0.8889694177045385	0.8734090102434515	5.2805702509586325
0.326	0.8812965311553765	0.8657591026791988	5.276054711853937
0.328	0.873489506867629	0.857984567596441	5.270723621414521
0.33	0.8655532430613101	0.8500735350662415	5.264571669056457
0.332	0.8574835365744087	0.8420358549893084	5.25759362296535
0.334	0.8492825430446576	0.833869598208915	5.24978433149397
0.336	0.8409540796927163	0.825579956883399	5.241138724566423
0.338	0.8324941316384896	0.8171603093269557	5.231651815088886
0.34	0.8239122416158939	0.8086193204880519	5.2213187003669
0.342	0.8152017396863525	0.7999509752704093	5.210134563529211
0.344	0.806363894490774	0.7911651046851294	5.198094674958186
0.346	0.7974013605078544	0.7822515944846813	5.185194393726764
0.348	0.7883211950507155	0.7732196603969023	5.171429169041987
0.35	0.779114324240636	0.7640691763354552	5.156794541695069
0.352	0.7697877016106259	0.7547987989262737	5.14128614551803
0.354	0.7603414634277015	0.7454095435762198	5.124899708846892
0.356	0.7507770105431238	0.7359071446485148	5.1076310559914235
0.358	0.7410961577071412	0.7262872979545367	5.089476108711442
0.36	0.7312961703544134	0.7165580789785836	5.070430887699684
0.362	0.7213850914446366	0.7067116980965	5.050491514071218
0.364	0.7113560245073891	0.6967544158974212	5.029654210859424
0.366	0.7012146381055968	0.6866872843967149	5.007915304518526
0.368	0.6909646278351338	0.6765124396614789	4.985271226432685
0.37	0.6805999697409948	0.6662273769014312	4.961718514431643
0.372	0.6701280364593908	0.655836624745575	4.937253814312934
0.374	0.6595497092366219	0.645339398738074	4.911873881370642
0.376	0.648866000757531	0.6347402422069084	4.88557558193072
0.378	0.6380739119831049	0.6240366257747589	4.8583558948928705
0.38	0.6271800781578175	0.6132324538324173	4.830211913278976
0.382	0.6161836736842333	0.6023269804769092	4.801140845788091
0.384	0.6050884219139989	0.5913241167791773	4.771140018357993
0.386	0.5938866474120753	0.5802236815784784	4.740206875733277
0.388	0.5825910164500453	0.5690260748230347	4.708338983040031
0.39	0.5711971234256445	0.557734027074168	4.675534027367051
0.392	0.5597059233897876	0.5463491295371674	4.64178981935361
0.394	0.5481241358985092	0.5348729421164484	4.607104294783804
0.396	0.5364474807216614	0.5233046783128771	4.571475516187435
0.398	0.5246763522589554	0.5116476561151594	4.534901674447462
0.4	0.5128210893507905	0.4999046364114282	4.497381090414
0.402	0.5008736000946645	0.4880724551530252	4.458912216524891
0.404	0.4888413989934019	0.4761579777636442	4.419493638432821
0.406	0.47672290053780353	0.4641586351710589	4.37912407663899
0.408	0.4645181472933566	0.45208069761451014	4.3378023881333565
0.41	0.452233190011723	0.4399174938097464	4.295527568041416
0.412	0.4398655227388156	0.4276787868882477	4.252298751277563
0.414	0.4274187634027047	0.4153626246265997	4.208115214204977
0.416	0.4148966195365177	0.4029728937928104	4.16297637630211
0.418	0.40229817766902976	0.39050467398748007	4.116881801835678
0.42	0.38962196273247435	0.3779659990450875	4.0698312015402625
0.422	0.37687425468369296	0.36535664138355634	4.021824434304428
0.424	0.36405396357012204	0.35267930477834175	3.972861508863417
0.426	0.351164117699054	0.3399314402104712	3.922942585498397
0.428	0.33820793257193515	0.3271210431253124	3.872067977742273
0.43	0.3251832520909962	0.31424143263112086	3.8202381540920367
0.432	0.3120959503828006	0.301302955123306	3.7674537397276975
0.434	0.2989432444763203	0.2883018643671852	3.71371551823775
0.436	0.28572779866104575	0.2752414655728689	3.6590244333512145
0.438	0.27245507826532134	0.2621226933562986	3.6033815906762263
0.44	0.2591230269426658	0.2489506053606124	3.546788259445173
0.442	0.24573397301828373	0.23572146578151898	3.4892458742664205
0.444	0.2322915238433889	0.22244030535328202	3.430756036882557
0.446	0.21879583965916077	0.2091075034361878	3.371320517935211
0.448	0.20525025319756865	0.19572750416230073	3.3109412587364537
0.45	0.19165425811778183	0.18229950003523296	3.2496203730466897
0.452	0.17800917652651868	0.16882560096942437	3.1873601488591925
0.454	0.16431835010645968	0.15530732644892534	3.1241630501911146
0.456	0.15058678199477332	0.14174913422250837	3.060031718881123
0.458	0.1368089537954943	0.12814786880195903	2.9949689763935363
0.46	0.12299466895602162	0.11450972838021023	2.928977825629062
0.462	0.10913796865321602	0.10083448473063536	2.8620614527420636
0.464	0.09524698489292753	0.08712657893328768	2.794223228964392
0.466	0.08132061098630493	0.07338225463114786	2.725466712435785
0.468	0.06736248166967686	0.05960772305227807	2.655795650040811
0.47	0.05337017000209536	0.0458056860332515	2.5852139792523623
0.472	0.03935359177279997	0.0319752777684261	2.513725829981742
0.474	0.025306178764921812	0.018120990479855853	2.4413355264352616
0.476	0.011233960823800146	0.004240786668429031	2.3680475889774226
0.478	-0.002857773557808009	-0.009660892814433664	2.2938667360006555
0.48	-0.016975497410111604	-0.02358015442898939	2.2187978858016066
0.482	-0.031110458323315406	-0.03751787219796546	2.1428461584639793
0.484	-0.045264379996169904	-0.051470756833500636	2.066016877747953
0.486	-0.05943236640909349	-0.06544024523871877	1.9883155729861353
0.488	-0.07361448254952012	-0.07942012713678306	1.9097479809860793
0.49	-0.08780878401318289	-0.09340948668991855	1.8303200479393704
0.492	-0.10201003879318668	-0.10740682395825582	1.750037931337238
0.494	-0.11622032287989331	-0.12141003519396804	1.6689080018927782
0.496	-0.13043698657251332	-0.13541704907090604	1.5869368454696724
0.498	-0.1446549199210472	-0.14942516841238238	1.5041312650175072
0.5	-0.15887428364168846	-0.16343643683664646	1.4204982825136359
0.502	-0.17309572611978108	-0.17744346342653625	1.3360451409115839
0.504	-0.18731094916443874	-0.19144535078601005	1.2507793060960475
0.506	-0.20152532527596875	-0.20544293103020247	1.1647084688444016
0.508	-0.21572888992044603	-0.21942943874414864	1.0778405467948136
0.51	-0.22992384883353417	-0.2334074699412586	0.9901836864208786
0.512	-0.24411085627846718	-0.24737202856267124	0.9017462650128195
0.514	-0.2582811637096357	-0.2613227795697454	0.8125368926652676
0.516	-0.2724390332609837	-0.2752588167156333	0.7225644142715554
0.518	-0.28657390422412965	-0.28917335159669166	0.6318379115246107
0.52	-0.300693508828565	-0.30306785146782045	0.5403667049243942
0.522	-0.31478924641970135	-0.3169384538025746	0.44816035579186675
0.524	-0.32886185668054513	-0.33078309086408003	0.3552286682895715
0.526	-0.34290991724565345	-0.3446020267244634	0.26158169144868926
0.528	-0.35692724874605436	-0.35839143604666984	0.1672297212027621
0.53	-0.37091311446663594	-0.37214981920898493	0.0721833024278565
0.532	-0.3848663095290453	-0.3858745027960899	-0.023546769010630297
0.534	-0.39878635827031983	-0.39956225012859614	-0.11994944420464038
0.536	-0.41267058379221566	-0.41321159022328713	-0.21701341914357963
0.538	-0.42650813636905216	-0.4268204075014913	-0.31472713264784713
0.54	-0.44031195095552084	-0.4403890185487259	-0.4130787642958532
0.542	-0.4540666061987503	-0.45391062623199324	-0.5120562323444361
0.544	-0.46777767296985684	-0.4673843509444565	-0.6116471916427713
0.546	-0.48143974114725707	-0.48081045026032876	-0.7118390315396592
0.548	-0.4950514968882277	-0.49418628717643254	-0.8126188737843261
0.55	-0.5086090747021949	-0.5075074326231792	-0.9139735704206133
0.552	-0.5221111479572509	-0.5207718237966348	-1.015889701674639
0.554	-0.5355545611869612	-0.5339762063992276	-1.118353573835882
0.556	-0.54893946551195	-0.5471238067227241	-1.221351217131745
0.558	-0.5622621024472025	-0.5602072623245834	-1.324868383595506
0.56	-0.5755189937011211	-0.5732239163685462	-1.4288905449277625
0.562	-0.5887101222894482	-0.5861740756190951	-1.5334028903512813
0.564	-0.6018312879687777	-0.5990556440197331	-1.6383903244593252
0.566	-0.6148819297909728	-0.6118654122108393	-1.7438374650574178
0.568	-0.6278561530528167	-0.6245995221365909	-1.8497286409984923
0.57	-0.6407560961925644	-0.6372570900089154	-1.9560478900115652
0.572	-0.6535751474296687	-0.649837833193976	-2.0627789565238235
0.574	-0.6663165781654724	-0.6623349655672472	-2.169905289476118
0.576	-0.6789710622745975	-0.6747499720889142	-2.2774100401319655
0.578	-0.6915396646337624	-0.6870772527738527	-2.3852760598799247
0.58	-0.7040241948464186	-0.6993170785950321	-2.49348589802948
0.582	-0.7164132412342247	-0.7114679927029766	-2.602021799600307
0.584	-0.7287136799866263	-0.7235226620534263	-2.71086570310504
0.586	-0.7409114061444667	-0.7354831078998981	-2.81999923832544
0.588	-0.7530172242552448	-0.7473466965793394	-2.929403724082005
0.59	-0.7650215757345166	-0.7591096140974792	-3.0390601659970633
0.592	-0.7769204901963757	-0.7707697736142538	-3.1489492542512725
0.594	-0.788716203819897	-0.7823222033519832	-3.2590513613335546
0.596	-0.8004042070392734	-0.7937718848718821	-3.3693465397845217
0.598	-0.8119816524797785	-0.8051102953884979	-3.479814519933301
0.6	-0.8234461953465818	-0.8163353844332648	-3.5904347076278067
0.602	-0.8347965610420801	-0.8274450771135847	-3.701186181958478
0.604	-0.8460268287529213	-0.8384379219537922	-3.812047692975444
0.606	-0.857139098053561	-0.849315384067934	-3.9229976593991314
0.608	-0.8681285865921463	-0.8600665732969043	-4.034014166324308
0.61	-0.8789910351125819	-0.8706912146997808	-4.145074962917592
0.612	-0.8897255067858111	-0.8811919407640652	-4.256157460108375
0.614	-0.9003334462871255	-0.8915643595306998	-4.3672387282732545
0.616	-0.910806345649422	-0.9018028875012094	-4.478295494913767
0.618	-0.9211412107801906	-0.9119072124741983	-4.589304142327736
0.62	-0.9313420906006922	-0.9218741212487104	-4.700240705273947
0.622	-0.9414000178027759	-0.9317044923103108	-4.811080868630293
0.624	-0.9513164245514814	-0.9413903992182849	-4.921799965045394
0.626	-0.9610885839503359	-0.9509309564032351	-5.032372972583636
0.628	-0.9707139980819265	-0.9603264494946027	-5.142774512363621
0.63	-0.9801843639118507	-0.9695742551886896	-5.252978846190117
0.632	-0.9895031790337869	-0.9786681956160208	-5.3629598741794196
0.634	-0.9986673781490835	-0.9876068070432742	-5.472691132378152
0.636	-1.0076718511009193	-0.9963903836897305	-5.582145790375553
0.638	-1.0165171214735738	-1.00501395561199	-5.691296648909124
0.64	-1.0251971105702653	-1.0134765961783203	-5.800116137463811
0.642	-1.0337118929349387	-1.0217710116795886	-5.908576311864547
0.644	-1.042057385073531	-1.029901590234513	-6.016648851862301
0.646	-1.050232409267888	-1.0378627559782743	-6.124305058713546
0.648	-1.0582347959149465	-1.045650693017174	-6.231515852753156
0.65	-1.0660575812470607	-1.0532627566627575	-6.338251770960772
0.652	-1.073704599980275	-1.0606986612586446	-6.4444829645205886
0.654	-1.0811655812721006	-1.0679557722830972	-6.550179196374606
0.656	-1.0884464894089498	-1.0750290936730564	-6.655309838769277
0.658	-1.095537759725965	-1.081916579286325	-6.759843870795677
0.66	-1.1024412081212924	-1.088617338435771	-6.863749875923047
0.662	-1.109150609819039	-1.0951287397666258	-6.9669960395257995
0.664	-1.1156665931655205	-1.1014469708726837	-7.0695501464039925
0.666	-1.121983681018777	-1.107568783768586	-7.171379578297199
0.668	-1.1281032338783372	-1.113492759181042	-7.272451311391862
0.67	-1.1340169263430322	-1.119217392889607	-7.372731913822077
0.672	-1.1397232642977357	-1.1247388928133641	-7.472187543163802
0.674	-1.145225880160618	-1.1300528312873577	-7.570783943922551
0.676	-1.150515574074334	-1.135160115867116	-7.668486445014468
0.678	-1.155593039467559	-1.1400563361689913	-7.765259957240932
0.68	-1.1604532911594814	-1.1447382643804553	-7.861068970756488
0.682	-1.165092805356903	-1.1492038424637236	-7.955877552530344
0.684	-1.1695134102861673	-1.1534498638641382	-8.049649343801203
0.686	-1.1737049380395908	-1.1574760325885367	-8.142347557525639
0.688	-1.1776727932472462	-1.1612773420845701	-8.233934975819812
0.69	-1.1814120877619685	-1.1648511580282694	-8.324373947394735
0.692	-1.1849175672147176	-1.1681954538285249	-8.413626384984871
0.694	-1.1881875842205871	-1.1713087332589995	-8.501653762770255
0.696	-1.1912201697238205	-1.1741871945402549	-8.58841711379205
0.698	-1.1940115110922622	-1.1768246769720625	-8.673877027361502
0.7	-1.1965608949075772	-1.179226756982927	-8.757993646462364
0.702	-1.198861633788317	-1.1813843429996846	-8.840726665146777
0.704	-1.2009162260459592	-1.1832988935643844	-8.922035325924597
0.706	-1.202718966142838	-1.1849613249067077	-9.001878417146095
0.708	-1.2042641823021765	-1.1863754370281216	-9.080214270378214
0.71	-1.2055563056935	-1.1875356649803184	-9.157000757774156
0.712	-1.2065864233615629	-1.1884405374140983	-9.2321952894365
0.714	-1.2073570516892829	-1.189085667202554	-9.305754810773717
0.716	-1.207859873745305	-1.1894678157540302	-9.377635799850122
0.718	-1.208093717897422	-1.189588447782817	-9.447794264729295
0.72	-1.208058634323372	-1.1894425737947203	-9.51618574081098
0.722	-1.2077480070755993	-1.1890258123082318	-9.58276528816127
0.724	-1.207164380557334	-1.1883384214393848	-9.647487488836452
0.726	-1.206301675030876	-1.1873754561307996	-9.710306444200146
0.728	-1.2051543637375397	-1.1861342287634664	-9.771175772233923
0.73	-1.2037227607904977	-1.1846133091009188	-9.83004860484141
0.732	-1.2020041266630415	-1.1828094544893557	-9.88687758514572
0.734	-1.199998144457269	-1.180720602879489	-9.941614864780538
0.736	-1.1976967437365578	-1.1783423529429822	-9.994212101174353
0.738	-1.1950994560534105	-1.175673853500719	-10.044620454828445
0.74	-1.192204545517248	-1.1727118267544356	-10.09279058658807
0.742	-1.1890092482820678	-1.1694536622988325	-10.138672654907237
0.744	-1.185510313665726	-1.1658931916924566	-10.182216313106844
0.746	-1.1817035251322043	-1.1620330407304085	-10.223370706626326
0.748	-1.1775861759392166	-1.1578682409789196	-10.262084470268656
0.75	-1.1731606751889874	-1.153399633571221	-10.298305725438865
0.752	-1.168416600072921	-1.1486175724557293	-10.331982077376013
0.754	-1.1633546063208484	-1.1435229225360006	-10.363060612378518
0.756	-1.1579724637308413	-1.1381130173050287	-10.39148789502304
0.758	-1.1522672209205622	-1.1323864292684984	-10.417209965376669
0.76	-1.1462363417737178	-1.1263369487589583	-10.44017233620273
0.762	-1.139875233602156	-1.119963133590413	-10.460319990159855
0.764	-1.133180410960158	-1.1132646815481488	-10.477597376994614
0.766	-1.126153889565439	-1.106237750155123	-10.491948410727566
0.768	-1.1187893947878915	-1.0988785557438239	-10.503316466832718
0.77	-1.1110829515536442	-1.0911844398533257	-10.511644379410445
0.772	-1.1030352205011824	-1.083153328876246	-10.51687443835392
0.774	-1.094643217208178	-1.0747814139102432	-10.518948386508818
0.776	-1.0858992468296815	-1.0660677999653627	-10.517807416826662
0.778	-1.0768059352756578	-1.057009275917184	-10.513392169511471
0.78	-1.0673573853529554	-1.0476008276478717	-10.505642729159936
0.782	-1.0575520206505005	-1.0378427448192624	-10.494498621894941
0.784	-1.0473855375153227	-1.0277317950409344	-10.479898812492651
0.786	-1.0368563621486273	-1.0172647550929284	-10.461781701502966
0.788	-1.0259618466488711	-1.0064365990686301	-10.440085122363401
0.79	-1.0147022963122345	-0.9952482324666088	-10.414746338506465
0.792	-1.0030693710420537	-0.9836940452190809	-10.385702040460425
0.794	-0.991061392381958	-0.9717719930894697	-10.352888342943636
0.796	-0.9786763898914975	-0.9594811847120049	-10.31624078195209
0.798	-0.9659117753444317	-0.9468195430703155	-10.27569431184067
0.8	-0.9527651813677561	-0.9337809117256795	-10.231183302397595
0.802	-0.9392320663624144	-0.9203626386446246	-10.182641535912557
0.804	-0.9253135169843469	-0.9065638306348782	-10.130002204238064
0.806	-0.9110030447278888	-0.892381837753974	-10.07319790584438
0.808	-0.896297980356085	-0.8778122345036508	-10.012160642867906
0.81	-0.8811968649537408	-0.8628547346219864	-9.946821818152912
0.812	-0.8656972009498923	-0.847505504081725	-9.877112232286773
0.814	-0.8497927375002875	-0.8317624793630248	-9.8029620806286
0.816	-0.833486553083347	-0.815619479516289	-9.724300950331438
0.818	-0.8167704198195257	-0.799078552320946	-9.64105781735774
0.82	-0.799642794586916	-0.7821323455200964	-9.553161043488412
0.822	-0.7821021396527406	-0.7647829032808167	-9.460538373325218
0.824	-0.7641489819007192	-0.7470234705105746	-9.363116931286699
0.826	-0.7457716051220392	-0.7288543090099073	-9.260823218597459
0.828	-0.7269748356747023	-0.7102680806422526	-9.15358311027095
0.83	-0.7077551582554855	-0.6912697427371978	-9.041321852085687
0.832	-0.688104348194692	-0.6718490254057271	-8.92396405755492
0.834	-0.6680211952432977	-0.6520079787369717	-8.801433704889666
0.836	-0.6475091579901271	-0.631740398486237	-8.67365413395532
0.838	-0.626559405422057	-0.6110459869074428	-8.54054804322161
0.84	-0.6051721818549166	-0.5899232655592757	-8.402037486706027
0.842	-0.5833431723968429	-0.5683654479957825	-8.258043870910633
0.844	-0.5610653686348497	-0.5463704755734852	-8.108487951752517
0.846	-0.5383432738609134	-0.5239403929022662	-7.953289831487366
0.848	-0.5151699780769261	-0.5010684247792965	-7.792368955626811
0.85	-0.49154761148801945	-0.47775073276158636	-7.625644109848986
0.852	-0.46746542038148353	-0.4539846472504457	-7.453033416902628
0.854	-0.4429254272848195	-0.42977281835917364	-7.274454333504648
0.856	-0.4179229269829682	-0.40510846161134256	-7.089823647230991
0.858	-0.39245789407611265	-0.37998831753970624	-6.899057473401172
0.86	-0.366524931659116	-0.3544085667072265	-6.702071251956009
0.862	-0.34012302530307076	-0.32837181254141445	-6.49877974432907
0.864	-0.31324701533005683	-0.30187129725251755	-6.289097030311231
0.866	-0.2858960368980539	-0.2749031889341531	-6.072936504909031
0.868	-0.2580659381094301	-0.24746714443685086	-5.850210875196171
0.87	-0.22975392581751944	-0.21956111550282942	-5.620832157158622
0.872	-0.2009607430326924	-0.19118183659511753	-5.384711672533191
0.874	-0.17167921816053278	-0.16232369977653993	-5.141760045639363
0.876	-0.14190906266454112	-0.1329858171052572	-4.891887200204823
0.878	-0.11164367745011443	-0.10316667364441653	-4.635002356184201
0.88	-0.08088450381675706	-0.07286480784966842	-4.37101402657141
0.882	-0.04962863640228736	-0.042072835963475136	-4.09983001420531
0.884	-0.017870673924236687	-0.010791606728238257	-3.8213574085689377
0.886	0.014390339528176019	0.020983283196276098	-3.5355025825820863
0.888	0.04716017084396621	0.053252175811509095	-3.2421711893874106
0.89	0.0804363993654346	0.08602126995046777	-2.941268159129815
0.892	0.11422475119495122	0.11929263181714789	-2.632697695729521
0.894	0.1485290669323942	0.15306541453875583	-2.3163632736483475
0.896	0.18335072088876112	0.18734463325265938	-1.9921676346495647
0.898	0.21869286647029731	0.22213589329587172	-1.6600127845512027
0.9	0.2545585466206403	0.2574383619910817	-1.3197999899727386
0.902	0.29094953122461964	0.29325292091611654	-0.9714297750752328
0.904	0.3278704055327179	0.32958578356591295	-0.6148019182949098
0.906	0.3653231302712315	0.3664384588076308	-0.24981544907030223
0.908	0.4033101604264395	0.403815365631949	0.12363135543740464
0.91	0.44183147290436514	0.4417168306478801	0.5056409736303942
0.912	0.48089666561046374	0.48014554086174777	0.8963166427667727
0.914	0.520502522151507	0.5191064986121163	1.2957623622598826
0.916	0.5606540352197583	0.5586000529592624	1.7040828969840032
0.918	0.6013532080191822	0.5986306297996512	2.1213837805866222
0.92	0.6426070644807497	0.6391985527519549	2.5477713188072824
0.922	0.6844121090337585	0.6803094492518607	2.9833525928030653
0.924	0.7267725537900487	0.7219648235505126	3.4282354624805738
0.926	0.7696955112480202	0.7641644015270067	3.882528569834357
0.928	0.8131792125308174	0.8069167552665494	4.3463413422920745
0.93	0.8572285850218463	0.8502198475558156	4.819783996066206
0.932	0.9018416160727888	0.8940787172064241	5.302967539512086
0.934	0.9470280229066701	0.9384925248772553	5.79600377649283
0.936	0.9927884917601083	0.983468634815132	6.299005309750561
0.938	1.0391249403464238	1.0290074054047071	6.812085544284225
0.94	1.086039744787661	1.0751120793597324	7.335358690734325
0.942	1.1335354029882214	1.1217835910047098	7.868939768773441
0.944	1.1816174607827121	1.169025794680831	8.41294461050413
0.946	1.2302843037352804	1.2168449081311463	8.967489863862971
0.948	1.2795406639788236	1.265238321672629	9.532692996031043
0.95	1.3293907080641103	1.3142087233655508	10.10867229685143
0.952	1.379834808747238	1.363763495971828	10.695546882252746
0.954	1.4308785257942032	1.4139000367547854	11.293436697679542
0.956	1.482521269200905	1.4646233853073394	11.902462521529273
0.958	1.5347668013103444	1.5159368146888819	12.522745968595702
0.96	1.5876218387514225	1.567841247517389	13.154409493518825
0.962	1.6410851143692418	1.6203411564635535	13.797576394241467
0.964	1.6951587797744758	1.673440378386006	14.452370815472557
0.966	1.7498456347484763	1.7271375039677896	15.118917752156555
0.968	1.805150887810848	1.7814358171748208	15.797343052949813
0.97	1.8610739149994544	1.836340338044732	16.487773423703366
0.972	1.9176229282362958	1.8918520070731657	17.19033643095233
0.974	1.9747945210591262	1.9479752929764376	17.90516050541158
0.976	2.032594239239487	2.0047093406302787	18.63237494547849
0.978	2.0910243087297884	2.062062730362161	19.3721099207418
0.98	2.1500928467122375	2.1200322775204503	20.124496475497182
0.982	2.2097906226314143	2.1786224506434237	20.88966653226945
0.984	2.270128017497866	2.2378353517960576	21.66775289534123
0.986	2.331110656987654	2.297673657420516	22.45888925428804
0.988	2.3927359772940817	2.358142429110415	23.263210187520393
0.99	2.4550053415414412	2.4192396814972055	24.080851165831923
0.992	2.517926500022816	2.4809721910837736	24.91194855595444
0.994	2.5814988123742406	2.5433415097325938	25.75663962411918
0.996	2.6457280575386815	2.6063509039220367	26.61506253962517
0.998	2.710613652109297	2.6699989716576717	27.48735637841363


==> figs/Uend_Xhat.dat <==
Xhat    u
-0.5406408174555972	0.6629197051855765
0.5406408174555977	-0.4447244581722787
-0.9096319953545182	-1.869438178444124
2220446049250313e-31	0.22145345149051346
0.9096319953545184	0.4347028014613981
-0.9898214418809327	2.9906659829487476
-0.2817325568414295	-1.1683921461495808


==> figs/errShatui.dat <==
i   errShatui               epsSigmai
1	56519455782222394e-27	56519455782222394e-27
2	9940044343181853e-25	23586135203986377e-25
3	7832646531369392e-24	12302540347798017e-23
4	26892710947024057e-23	6655167337228543e-21
5	12288455769837725e-21	0.00036452302501819455
6	0.00014178109213069945	0.020080404743940832
7	0.04061468045162542	1.1095997381464342


==> figs/exp1-xy.dat <==
x1	x2	y1	y2
0.691342	0.691342	2.308658	2.308658
0.308658	0.308658	2.691342	2.691342
0.308658	0.961940	2.691342	2.038060
0.961940	0.308658	2.038060	2.691342
0.691342	0.961940	2.038060	2.308658
0.961940	0.961940	2.038060	2.038060
0.691342	0.038060	2.961940	2.308658
0.961940	0.691342	2.308658	2.038060
0.038060	0.691342	2.308658	2.961940
0.038060	0.038060	2.961940	2.961940
0.038060	0.961940	2.038060	2.961940


==> figs/exp1.dat <==
tol	r0	r1	rRRQR	rSVD	err
1.000000e-12	49	31	31	29	1.245979e-12
1.000000e-11	36	27	28	25	6.007388e-12
1.000000e-10	36	23	24	22	1.174641e-10
1.000000e-09	25	19	19	17	8.084245e-10
1.000000e-08	25	17	16	15	4.619873e-09
1.000000e-07	16	13	14	12	4.815978e-08
1.000000e-06	16	11	11	9	2.615574e-07
1.000000e-05	9	7	8	7	7.771017e-06
1.000000e-04	4	4	6	5	2.671166e-04
1.000000e-03	4	4	4	3	2.671166e-04
1.000000e-02	4	3	3	3	1.942804e-03
1.000000e-01	1	1	1	1	1.730868e-02


==> figs/exp2-xy.dat <==
x1	x2	x3	y1	y2	y3
-1.000000	0.500000	0.309161	0.309161	0.500000	-1.000000
-1.000000	0.500000	1.190839	1.190839	0.500000	-1.000000
-1.000000	0.933013	0.309161	0.309161	0.933013	-1.000000
-1.000000	0.066987	0.309161	0.309161	0.066987	-1.000000
-1.000000	0.500000	0.036708	0.036708	0.500000	-1.000000
-1.000000	0.066987	1.190839	1.190839	0.933013	-1.000000
-1.000000	0.933013	0.036708	0.036708	0.066987	-1.000000
-1.000000	0.066987	0.036708	0.036708	0.933013	-1.000000
-1.000000	0.500000	0.750000	0.750000	0.500000	-1.000000
-1.000000	0.933013	1.190839	1.190839	0.066987	-1.000000
-1.000000	0.066987	0.750000	0.750000	0.066987	-1.000000
-1.000000	0.500000	1.463292	1.463292	0.500000	-1.000000
-1.000000	0.933013	0.750000	0.750000	0.933013	-1.000000


==> figs/exp2.dat <==
tol	r0	r1	rRRQR	rSVD	err
1.000000e-12	90	52	52	50	1.093197e-12
1.000000e-11	80	46	46	41	2.453622e-11
1.000000e-10	63	38	40	35	1.486009e-10
1.000000e-09	56	32	31	29	7.956753e-10
1.000000e-08	42	25	26	23	4.141629e-08
1.000000e-07	30	20	22	18	7.968297e-08
1.000000e-06	30	15	16	14	9.302323e-07
1.000000e-05	15	10	12	10	2.495531e-05
1.000000e-04	12	9	9	6	3.457843e-05
1.000000e-03	9	6	6	5	2.790820e-04
1.000000e-02	2	2	3	3	1.757019e-02
1.000000e-01	2	1	1	1	6.740033e-02


==> figs/rrqr_vs_aca.dat <==
rank err_rrqr     err_aca     
 58  2.26851e-11  9.74018e-10
 52  4.40529e-10  1.16869e-7
 48  2.45774e-9   6.79707e-6
 42  2.06398e-7   0.000474643
 38  1.82111e-7   0.0136199
 32  2.72364e-6   0.444971
 28  1.8015e-5    0.707107
 22  0.000220963  0.707107
 16  0.00320733   0.707107
 10  0.0472501    0.707113

==> figs/weights_no_weights.dat <==
rank  with_weights  no_weights
   1  0.723469     0.991229
   6  0.114368     0.910159
  11  0.0102323    0.880086
  16  0.00879852   0.806852
  21  0.00817404   0.816277
  26  0.0160267    0.766793
  31  0.00274134   0.602916
  36  0.00310491   0.702336
  41  0.00273177   0.716486
  46  0.000348864  0.745639
  51  0.000567042  1.9163
  56  0.000383725  0.684322
  61  0.000393543  0.650639
  66  0.000424198  0.541544
  71  0.000116575  0.434207
  76  7.32093e-5   0.436505
  81  7.58545e-5   0.231224
  86  0.000181521  0.228841
  91  6.26932e-5   0.234359
  96  8.23745e-5   0.287359
 101  0.000114264  0.534887
 106  0.00030601   0.237215
 111  1.38066e-5   0.133509
 116  1.21467e-5   0.162926
 121  1.7078e-5    8.71218
 126  1.53014e-5   0.0892588
 131  1.23772e-5   0.0853765
 136  1.19154e-5   0.0935112
 141  1.56993e-5   0.0169633
 146  3.56658e-6   0.0159128
 151  4.65661e-6   0.0153779
 156  4.42738e-6   0.0149748
 161  3.11856e-6   0.0134419
 166  5.3658e-6    0.0146871
 171  3.05786e-6   0.0146711
 176  3.30185e-6   0.0127761
 181  2.96847e-6   0.00781125
 186  2.56274e-7   0.0100771
 191  2.24827e-7   0.000519832
 196  8.65655e-8   0.000488088
